RiskReason: A Benchmark for Verifiable Financial Risk Reasoning

Robust financial-risk inference requires more than mathematical correctness. Models must accurately apply conditional rules, maintain evolving financial states, and make decisions that respect operational constraints. This work introduces RiskReason, a benchmark for verifiable financial-risk reasoning that spans diverse risk-management mechanisms. The benchmark includes Standard tasks, which assess individual financial mechanisms, and Long-horizon tasks, which combine multiple mechanisms through extended dependencies. Each task provides reference outcomes, formal specifications, reasoning annotations, and dependency representations to support systematic analysis of model performance. Eleven model configurations are evaluated using strict single-attempt accuracy, complemented by structural and qualitative failure analyses. The strongest configurations achieve 80.0--90.2\% overall accuracy, with several maintaining high performance on composed financial scenarios. However, analysis of failures reveals incorrect risk decisions despite accurate intermediate calculations, inconsistent propagation of financial states, and remediation actions that violate binding constraints. In contrast, some strict evaluation failures result from incomplete reporting rather than incorrect financial conclusions. These findings indicate that aggregate accuracy alone is insufficient to characterize financial-risk reasoning reliability and motivate evaluations that distinguish numerical correctness, state consistency, constraint satisfaction, and decision validity.

==> figures/family_accuracy_source.csv <==
Model,Reasoning family,Evaluated,Passes,Pass rate
Claude Sonnet 5.5,Quantitative composition,45,42,0.9333333333333333
Claude Sonnet 5.5,Temporal and state reasoning,27,24,0.8888888888888888
Claude Sonnet 5.5,"Rule, threshold, and constraint reasoning",18,15,0.8333333333333334
Claude Sonnet 5.5,Scenario and propagation reasoning,11,11,1.0
Claude Sonnet 5.5,Epistemic reasoning,11,11,1.0
Claude Sonnet 5.5,Probabilistic reasoning,8,6,0.75
GPT-6 Astra,Quantitative composition,45,41,0.9111111111111111
GPT-6 Astra,Temporal and state reasoning,26,21,0.8076923076923077
GPT-6 Astra,"Rule, threshold, and constraint reasoning",18,15,0.8333333333333334
GPT-6 Astra,Scenario and propagation reasoning,11,11,1.0
GPT-6 Astra,Epistemic reasoning,11,10,0.9090909090909091
GPT-6 Astra,Probabilistic reasoning,8,7,0.875
GPT-6 Sol,Quantitative composition,44,41,0.9318181818181818
GPT-6 Sol,Temporal and state reasoning,27,23,0.8518518518518519
GPT-6 Sol,"Rule, threshold, and constraint reasoning",18,16,0.8888888888888888
GPT-6 Sol,Scenario and propagation reasoning,11,10,0.9090909090909091
GPT-6 Sol,Epistemic reasoning,11,9,0.8181818181818182
GPT-6 Sol,Probabilistic reasoning,8,7,0.875
GPT-6 Luna,Quantitative composition,45,39,0.8666666666666667
GPT-6 Luna,Temporal and state reasoning,27,20,0.7407407407407407
GPT-6 Luna,"Rule, threshold, and constraint reasoning",18,12,0.6666666666666666
GPT-6 Luna,Scenario and propagation reasoning,11,10,0.9090909090909091
GPT-6 Luna,Epistemic reasoning,11,10,0.9090909090909091
GPT-6 Luna,Probabilistic reasoning,8,7,0.875
Gemini 3.8 Flash,Quantitative composition,45,37,0.8222222222222222
Gemini 3.8 Flash,Temporal and state reasoning,27,19,0.7037037037037037
Gemini 3.8 Flash,"Rule, threshold, and constraint reasoning",18,15,0.8333333333333334
Gemini 3.8 Flash,Scenario and propagation reasoning,11,10,0.9090909090909091
Gemini 3.8 Flash,Epistemic reasoning,11,10,0.9090909090909091
Gemini 3.8 Flash,Probabilistic reasoning,8,7,0.875
Gemini 3.1 Pro Preview,Quantitative composition,45,35,0.7777777777777778
Gemini 3.1 Pro Preview,Temporal and state reasoning,27,18,0.6666666666666666
Gemini 3.1 Pro Preview,"Rule, threshold, and constraint reasoning",18,15,0.8333333333333334
Gemini 3.1 Pro Preview,Scenario and propagation reasoning,11,11,1.0
Gemini 3.1 Pro Preview,Epistemic reasoning,11,11,1.0
Gemini 3.1 Pro Preview,Probabilistic reasoning,8,7,0.875
Phi-4-Reasoning-Plus,Quantitative composition,45,18,0.4
Phi-4-Reasoning-Plus,Temporal and state reasoning,27,11,0.4074074074074074
Phi-4-Reasoning-Plus,"Rule, threshold, and constraint reasoning",18,7,0.3888888888888889
Phi-4-Reasoning-Plus,Scenario and propagation reasoning,11,6,0.5454545454545454
Phi-4-Reasoning-Plus,Epistemic reasoning,11,4,0.36363636363636365
Phi-4-Reasoning-Plus,Probabilistic reasoning,8,5,0.625
DeepSeek-R1-Distill-32B,Quantitative composition,45,21,0.4666666666666667
DeepSeek-R1-Distill-32B,Temporal and state reasoning,27,11,0.4074074074074074
DeepSeek-R1-Distill-32B,"Rule, threshold, and constraint reasoning",18,10,0.5555555555555556
DeepSeek-R1-Distill-32B,Scenario and propagation reasoning,11,6,0.5454545454545454
DeepSeek-R1-Distill-32B,Epistemic reasoning,11,5,0.45454545454545453
DeepSeek-R1-Distill-32B,Probabilistic reasoning,8,4,0.5
Fin-o1-8B,Quantitative composition,45,14,0.3111111111111111
Fin-o1-8B,Temporal and state reasoning,27,8,0.2962962962962963
Fin-o1-8B,"Rule, threshold, and constraint reasoning",18,5,0.2777777777777778
Fin-o1-8B,Scenario and propagation reasoning,11,4,0.36363636363636365
Fin-o1-8B,Epistemic reasoning,11,2,0.18181818181818182
Fin-o1-8B,Probabilistic reasoning,8,4,0.5
DianJin-R1-7B,Quantitative composition,45,4,0.08888888888888889
DianJin-R1-7B,Temporal and state reasoning,27,0,0.0
DianJin-R1-7B,"Rule, threshold, and constraint reasoning",18,0,0.0
DianJin-R1-7B,Scenario and propagation reasoning,11,1,0.09090909090909091
DianJin-R1-7B,Epistemic reasoning,11,0,0.0
DianJin-R1-7B,Probabilistic reasoning,8,1,0.125
Qwen2.5-7B-Instruct,Quantitative composition,45,2,0.044444444444444446
Qwen2.5-7B-Instruct,Temporal and state reasoning,27,1,0.037037037037037035
Qwen2.5-7B-Instruct,"Rule, threshold, and constraint reasoning",18,0,0.0
Qwen2.5-7B-Instruct,Scenario and propagation reasoning,11,1,0.09090909090909091
Qwen2.5-7B-Instruct,Epistemic reasoning,11,0,0.0
Qwen2.5-7B-Instruct,Probabilistic reasoning,8,1,0.125


==> figures/figure_output_bins_source.csv <==
DAG output nodes,Model-task observations,Exact pass rate (%)
1–2,671,64.53055141579732
3–5,648,61.72839506172839
6–9,362,55.248618784530386
10+,242,47.107438016528924


==> figures/performance_landscape_source.csv <==
model,standard,longh,overall,group,shortx,shorty,labelpos
Claude Sonnet 5.5,89.7,93.3,90.2,Frontier,90.8,94.4,NE
GPT-6 Astra,87.9,90.0,88.2,Frontier,88.6,91.1,NE
GPT-6 Sol,87.4,86.7,87.3,Frontier,88.4,85.8,NE
GPT-6 Luna,82.3,90.0,83.4,Frontier,81.5,91.0,NW
Gemini 3.8 Flash,82.3,86.7,82.9,Frontier,81.4,85.6,NW
Gemini 3.1 Pro Preview,81.7,70.0,80.0,Frontier,82.5,68.5,NE
Phi-4-Reasoning-Plus,46.9,33.3,44.9,OpenMid,47.8,31.0,NE
DeepSeek-R1-Distill-32B,49.7,16.7,44.9,OpenMid,50.6,14.7,NE
Fin-o1-8B,33.1,3.3,28.8,OpenMid,34.2,5.7,NE
DianJin-R1-7B,8.0,0.0,6.8,Compact,10.7,4.0,NE
Qwen2.5-7B-Instruct,7.4,0.0,6.3,Compact,8.5,7.0,NE


==> figures/standard_output_complexity_source.csv <==
model,outputs_1_3_pass,outputs_1_3_total,outputs_4_9_pass,outputs_4_9_total,outputs_10_plus_pass,outputs_10_plus_total
Claude Sonnet 5.5,83,87,58,66,16,22
GPT-6 Astra,82,87,55,65,16,22
GPT-6 Sol,82,87,54,65,16,22
GPT-6 Luna,76,87,52,66,16,22
Gemini 3.8 Flash,80,87,48,66,16,22
Gemini 3.1 Pro,78,87,51,66,14,22
Phi-4,46,87,29,66,7,22
DeepSeek-R1-32B,47,87,32,66,8,22
Fin-o1-8B,32,87,23,66,3,22
DianJin-R1-7B,8,87,4,66,2,22
Qwen2.5-7B,7,87,6,66,0,22


==> riskreason_task_annotations.csv <==
eval_id,suite,domain_authored,domain_normalized,domain_group,subdomain,financial_concept,reasoning_type,reasoning_family,probe_family,failure_mode_target,pair_type,paired_probe_id,probe_horizon,embedded_failure_mode,controlled_contrast_id,cross_risk_archetype_primary,cross_risk_archetype_secondary,data_representation,temporal_reasoning,probabilistic_reasoning,conditional_reasoning,unit_conversion,required_domain_knowledge_authored,required_domain_knowledge_normalized,answer_type,answer_form_authored,reasoning_steps,reasoning_depth_score,reasoning_structure_score,representation_score,temporal_score,probabilistic_score,conditional_score,unit_conversion_score,domain_knowledge_score,difficulty_recorded,difficulty_recomputed,difficulty_mismatch,refined_distinct,words_original,words_refined,refined_word_ratio,refined_longer,has_ground_truth,has_reasoning_dag,dag_stages_heuristic,dag_parallel_width_heuristic,graph_depth,branch_count,intermediate_variables,horizon_class,parent_task_ids,n_parents,evidence_source_url,qa_flags,qa_note
risk-001,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Return Statistics,Descriptive statistics of returns,descriptive_statistics,Quantitative composition,,,,,,False,,,,numeric_list,none,none,none,percent_decimal,Low,Low,multi_numeric,number,5,3,0,1,0,0,0,1,0,5,5,False,True,21,27,1.286,True,True,True,3.0,2.0,,,,,,,,ground_truth_variance_units_should_be_pct_squared,Population/sample variance 133.56 and 150.25 in squared percentage points (0.013356 and 0.015025 in decimal)
risk-002,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Equity Returns,Log return calculation,time_series_transformation,Temporal and state reasoning,,,,,,False,,,,time_series,sequential_periods,none,none,percent_decimal,Low,Low,table,table,4,2,1,1,1,0,0,1,0,6,6,False,False,29,29,1.0,False,True,True,4.0,1.0,,,,,,,,refined_prompt_identical_to_original,
risk-003,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Performance Measurement,Holding-period cumulative return,return_aggregation,Quantitative composition,,,,,,False,,,,time_series,single_horizon,none,none,ratio_percentage,Low,Low,scalar_numeric,number,3,1,0,1,1,0,0,1,0,4,4,False,True,30,24,0.8,False,True,True,4.0,1.0,,,,,,,,,
risk-004,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Performance Measurement,Maximum achievable holding-period return,optimization_allocation,"Rule, threshold, and constraint reasoning",,,,,,False,,,,time_series,event_ordering,none,rule_based,ratio_percentage,Low,Low,scalar_numeric,number,4,2,2,1,2,0,1,1,0,9,9,False,True,30,96,3.2,True,True,True,5.0,1.0,,,,,,,,,
risk-005,core,Credit Risk,Credit Risk,Credit Risk,Portfolio Credit Risk,Discrete default-loss distribution,scenario_analysis,Scenario and propagation reasoning,,,,,,False,,,,scenario_set,single_horizon,discrete_probability,branching,none,Moderate,Moderate,multi_numeric,number,5,3,1,1,1,1,2,0,1,10,10,False,True,38,66,1.737,True,True,True,4.0,3.0,,,,,,,,,
risk-006,core,Capital Markets & Trading,Capital Markets & Trading,Capital Markets & Trading,Technical Analysis,"Moving averages, RSI, and MACD",time_series_transformation,Temporal and state reasoning,,,,,,False,,,,time_series,sequential_periods,none,none,none,Moderate,Moderate,multi_numeric,number,7,4,2,1,2,0,0,0,1,10,10,False,True,102,132,1.294,True,True,True,3.0,3.0,,,,,,,,,
risk-007,core,Market Risk,Market Risk,Market Risk,Time-Series Risk Measures,EWMA of prices and simple returns under alternative initialization,time_series_transformation,Temporal and state reasoning,,,,,,False,,,,time_series,sequential_periods,none,none,percent_decimal,Moderate,Moderate,scalar_numeric,number,3,1,1,1,1,0,0,1,1,6,6,False,True,198,140,0.707,False,True,True,5.0,2.0,,,,,,,,,
risk-008,core,Credit Risk,Credit Risk,Credit Risk,Expected Loss,PD–LGD–EAD expected credit loss,risk_measurement,Quantitative composition,,,,,,False,,,,scalar_parameters,single_horizon,discrete_probability,none,percent_decimal_and_currency,Moderate,Moderate,scalar_numeric,number,3,2,1,0,0,2,0,1,1,0,7,True,True,42,33,0.786,False,True,True,3.0,1.0,,,,,,,,difficulty_recorded_ne_component_sum,Recorded difficulty 0; components sum to 7
risk-009,core,Fixed Income,Fixed Income,Fixed Income,Bond Valuation,Default-free bond pricing with spot rates,discounted_cash_flow,Quantitative composition,,,,,,False,,,,scalar_parameters,scheduled_events,none,none,percent_decimal,Moderate,Moderate,scalar_numeric,number,4,2,2,0,2,0,0,1,1,8,8,False,True,46,36,0.783,False,True,True,4.0,2.0,,,,,,,,,
risk-010,core,Credit Risk,Credit Risk,Credit Risk,Structural Credit Models,Merton one-year probability of default,probabilistic_modeling,Probabilistic reasoning,,,,,,False,,,,scalar_parameters,single_horizon,structural_stochastic,threshold,mixed,High,High,scalar_numeric,number,4,2,2,0,1,3,1,2,2,13,13,False,True,62,54,0.871,False,True,True,5.0,1.0,,,,,,,,,
risk-011,core,Market Risk,Market Risk,Market Risk,VaR Attribution,Incremental VaR reconciliation,risk_measurement,Quantitative composition,,,,,,False,,,,table,none,none,none,currency_scaling,Moderate,Moderate,multi_numeric,number,4,2,2,1,0,0,0,1,1,7,7,False,True,67,81,1.209,True,True,True,3.0,3.0,,,,,,,,,
risk-012,core,Market Risk,Market Risk,Market Risk,VaR Sensitivity,Portfolio VaR change from incremental VaR,sensitivity_counterfactual,Scenario and propagation reasoning,,,,,,False,,,,scalar_parameters,none,none,none,mixed,Moderate,Moderate,scalar_numeric,number,2,0,1,0,0,0,0,2,1,4,4,False,True,45,35,0.778,False,True,True,3.0,1.0,,,,,,,,,
risk-013,core,Market Risk,Market Risk,Market Risk,Derivatives Risk,Option VaR: delta-normal vs Cornish-Fisher,risk_measurement,Quantitative composition,,,,,,False,,,,scalar_parameters,single_horizon,quantile_tail,none,mixed,High,High,multi_numeric,number,5,3,2,0,1,3,0,2,2,13,13,False,True,76,91,1.197,True,True,True,5.0,2.0,,,,,,,,,
risk-014,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Return Aggregation,Cumulative return from simple periodic returns,return_aggregation,Quantitative composition,,,,,,False,,,,time_series,sequential_periods,none,none,percent_decimal,Low,Low,scalar_numeric,number,4,2,0,1,1,0,0,1,0,5,5,False,True,103,29,0.282,False,True,True,4.0,1.0,,,,,,,,,
risk-015,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Return Aggregation,Cumulative log return,return_aggregation,Quantitative composition,,,,,,False,,,,time_series,sequential_periods,none,none,percent_decimal,Low,Low,scalar_numeric,number,3,1,0,1,1,0,0,1,0,4,4,False,True,78,29,0.372,False,True,True,3.0,1.0,,,,,,,,,
risk-016,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Equity Returns,Annual total return with dividends,return_aggregation,Quantitative composition,,,,,,False,,,,time_series,sequential_periods,none,none,ratio_percentage,Low,Low,table,table,5,3,0,1,1,0,0,1,0,6,6,False,True,25,85,3.4,True,True,True,3.0,1.0,,,,,,,,,
risk-017,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Performance Measurement,Multi-period cumulative total return,return_aggregation,Quantitative composition,,,,,,False,,,,time_series,sequential_periods,none,none,percent_decimal,Low,Low,scalar_numeric,number,5,3,0,1,1,0,0,1,0,6,6,False,True,22,106,4.818,True,True,True,5.0,1.0,,,,,,,,,
risk-018,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Corporate Actions & Returns,Cumulative return with stock split adjustment,return_aggregation,Quantitative composition,,,,,,False,,,,time_series,event_ordering,none,rule_based,mixed,Moderate,Moderate,scalar_numeric,number,6,4,0,1,2,0,1,2,1,11,11,False,True,31,92,2.968,True,True,True,5.0,2.0,,,,,,,,,
risk-019,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Equity Returns,Total return with sign-changing prices,return_aggregation,Quantitative composition,,,,,,False,,,,time_series,sequential_periods,none,rule_based,ratio_percentage,Moderate,Moderate,table,table,6,4,0,1,1,0,1,1,1,9,9,False,True,28,107,3.821,True,True,True,3.0,1.0,,,,,,,,,
risk-020,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Wealth Index & Performance,Synthetic price path and cumulative return,sequential_state_update,Temporal and state reasoning,,,,,,False,,,,time_series,state_transition,none,none,mixed,Low,Low,table,table,4,2,2,1,3,0,0,2,0,10,10,False,True,44,122,2.773,True,True,True,5.0,1.0,,,,,,,,,
risk-021,core,Banking & ALM,Banking & ALM,Banking & ALM,Economic Capital,Capital buffer from profit distribution quantiles,risk_measurement,Quantitative composition,,,,,,False,,,,scalar_parameters,single_horizon,quantile_tail,threshold,mixed,Moderate,Moderate,multi_numeric,number,4,2,2,0,1,3,1,2,1,12,12,False,True,74,63,0.851,False,True,True,4.0,2.0,,,,,,,,flag_field_missing,
risk-022,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Portfolio Theory,Capital Market Line risk-return scaling,financial_formula_application,Quantitative composition,,,,,,False,,,,scalar_parameters,none,none,none,percent_decimal,Moderate,Moderate,multi_numeric,number,4,2,1,0,0,0,0,1,1,5,5,False,True,68,53,0.779,False,True,True,5.0,1.0,,,,,,,,flag_field_missing,
risk-023,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Performance Attribution,CAPM expected return with alpha,financial_formula_application,Quantitative composition,,,,,,False,,,,scalar_parameters,none,none,none,percent_decimal,Moderate,Moderate,scalar_numeric,number,4,2,1,0,0,0,0,1,1,5,5,False,True,37,36,0.973,False,True,True,6.0,1.0,,,,,,,,flag_field_missing,
risk-024,core,Capital Markets & Trading,Capital Markets & Trading,Capital Markets & Trading,Auction & Issuance,Dutch auction clearing price and allocation,optimization_allocation,"Rule, threshold, and constraint reasoning",,,,,,False,,,,table,none,none,rule_based,currency_scaling,Moderate,Moderate,structured_multi_output,number,5,3,2,1,0,0,1,1,1,9,9,False,True,35,81,2.314,True,True,True,6.0,3.0,,,,,,,,flag_field_missing,
risk-025,core,Insurance & Actuarial,Insurance & Actuarial,Insurance & Actuarial,Life Insurance Pricing,Two-year term-life net premium,probabilistic_modeling,Probabilistic reasoning,,,,,,False,,,,table,state_transition,survival_probability,sequential_branching,mixed,High,High,scalar_numeric,number,5,3,2,1,3,2,3,2,2,18,18,False,True,698,75,0.107,False,True,True,4.0,2.0,,,,,,,,flag_field_missing,
risk-026,core,Insurance & Actuarial,Insurance & Actuarial,Insurance & Actuarial,Life Contingencies,Conditional survival probability between ages,probabilistic_modeling,Probabilistic reasoning,,,,,,False,,,,table,single_horizon,conditional_probability,none,percent_decimal,Moderate,Moderate,multi_numeric,number,5,3,2,1,1,2,0,1,1,11,11,False,True,666,47,0.071,False,True,True,3.0,2.0,,,,,,,,flag_field_missing,
risk-027,core,Retirement & Pensions,Retirement & Pensions,Retirement & Pensions,Defined Benefit Funding,Contribution rate for a real-valued defined benefit pension,algebraic_inference,Quantitative composition,,,,,,False,,,,scalar_parameters,sequential_periods,none,none,ratio_percentage,Moderate,Moderate,scalar_numeric,number,5,3,1,0,1,0,0,1,1,7,7,False,True,86,61,0.709,False,True,True,4.0,2.0,,,,,,,,flag_field_missing,
risk-028,core,Insurance & Actuarial,Insurance & Actuarial,Insurance & Actuarial,Insurance Contract Valuation,Expected present value of proportional and threshold loss contracts,probabilistic_modeling,Probabilistic reasoning,,,,,,False,,,,scalar_parameters,single_horizon,continuous_distribution,threshold,mixed,High,High,multi_numeric,number,6,4,2,0,1,2,1,2,2,14,14,False,True,60,61,1.017,True,True,True,3.0,2.0,,,,,,,,flag_field_missing,
risk-029,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Hedge Fund Fees,Gross return required under management and incentive fees,algebraic_inference,Quantitative composition,,,,,,False,,,,scalar_parameters,none,none,rule_based,percent_decimal,Moderate,Moderate,scalar_numeric,number,5,3,1,0,0,0,1,1,1,7,7,False,True,51,40,0.784,False,True,True,5.0,1.0,,,,,,,,flag_field_missing,
risk-030,core,Derivatives,Derivatives,Derivatives,FX Forwards,Short foreign-exchange forward payoff,conditional_payoff,"Rule, threshold, and constraint reasoning",,,,,,False,,,,scenario_set,single_horizon,none,branching,mixed,Moderate,Moderate,multi_numeric,number,5,3,1,1,1,0,2,2,1,11,11,False,True,49,38,0.776,False,True,True,4.0,1.0,,,,,,,,flag_field_missing,
risk-031,core,Derivatives,Derivatives,Derivatives,Equity Options,Stock-versus-call speculative strategy and leverage,conditional_payoff,"Rule, threshold, and constraint reasoning",,,,,,False,,,,scalar_parameters,single_horizon,none,branching,mixed,Moderate,Moderate,structured_multi_output,number,4,2,1,0,1,0,2,2,1,9,9,False,True,98,69,0.704,False,True,True,3.0,2.0,,,,,,,,flag_field_missing,
risk-032,core,Derivatives,Derivatives,Derivatives,Equity Options & Margin,Initial margin for a written call position,rule_based_accounting,"Rule, threshold, and constraint reasoning",,,,,,False,,,,scalar_parameters,none,none,rule_based,currency_scaling,High,High,scalar_numeric,number,5,3,1,0,0,0,1,1,2,8,8,False,True,36,76,2.111,True,True,True,7.0,2.0,,,,,,,,flag_field_missing,
risk-033,core,Capital Markets & Trading,Capital Markets & Trading,Capital Markets & Trading,Margin & Short Selling,Initial margin and maintenance-margin trigger for a short sale,algebraic_inference,Quantitative composition,,,,,,False,,,,scalar_parameters,none,none,threshold,mixed,Moderate,Moderate,multi_numeric,number,4,2,1,0,0,0,1,2,1,7,7,False,True,51,60,1.176,True,True,True,7.0,1.0,,,,,,,,flag_field_missing,
risk-034,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Performance Measurement,Money-weighted return with irregularly dated cash flows (XIRR),discounted_cash_flow,Quantitative composition,,,,,,False,,,,cash_flow_schedule,irregular_timing,none,none,mixed,High,High,scalar_numeric,,5,3,2,1,2,0,0,2,2,12,12,False,True,45,51,1.133,True,True,True,6.0,1.0,,,,,,,,,
risk-035,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Performance Measurement,Time-weighted versus money-weighted portfolio return,return_aggregation,Quantitative composition,,,,,,False,,,,cash_flow_schedule,event_ordering,none,none,ratio_percentage,High,High,multi_numeric,,5,3,0,1,2,0,0,1,2,9,9,False,True,41,72,1.756,True,True,True,3.0,2.0,,,,,,,,,
risk-036,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Performance Measurement,Effect of contribution timing on terminal wealth,sensitivity_counterfactual,Scenario and propagation reasoning,,,,,,False,,,,cash_flow_schedule,event_ordering,none,none,mixed,Moderate,Moderate,multi_numeric,,5,3,1,1,2,0,0,2,1,10,10,False,True,50,52,1.04,True,True,True,3.0,2.0,,,,,,,,,
risk-037,core,Fixed Income,Fixed Income,Fixed Income,Bond Pricing & Settlement,Accrued interest and clean-to-dirty bond price conversion,calendar_time_reasoning,Temporal and state reasoning,,,,,,False,,,,cash_flow_schedule,scheduled_events,none,none,mixed,High,High,multi_numeric,,5,3,2,1,2,0,0,2,2,12,12,False,True,44,54,1.227,True,True,True,7.0,1.0,,,,,,,,,
risk-038,core,Banking & ALM,Banking & ALM,Banking & ALM,Loan Interest & Day-Count Conventions,"Interest under ACT/360, ACT/365, and 30/360",calendar_time_reasoning,Temporal and state reasoning,,,,,,False,,,,scalar_parameters,irregular_timing,none,rule_based,calendar_day_count,Moderate,Moderate,multi_numeric,,5,3,2,0,2,0,1,2,1,11,11,False,True,28,39,1.393,True,True,True,5.0,3.0,,,,,,,,,
risk-039,core,Fixed Income,Fixed Income,Fixed Income,Term Structure & Forward Rates,Implied forward interest rate from spot rates,financial_formula_application,Quantitative composition,,,,,,False,,,,scalar_parameters,scheduled_events,none,none,mixed,Moderate,Moderate,scalar_numeric,,4,2,1,0,2,0,0,2,1,8,8,False,True,23,28,1.217,True,True,True,4.0,2.0,,,,,,,,,
risk-040,core,Derivatives,Derivatives,Derivatives,Interest-Rate Derivatives,Forward rate agreement (FRA) settlement,financial_formula_application,Quantitative composition,,,,,,False,,,,scalar_parameters,scheduled_events,none,branching,mixed,High,High,scalar_numeric,,5,3,1,0,2,0,2,2,2,12,12,False,True,35,62,1.771,True,True,True,6.0,1.0,,,,,,,,,
risk-041,core,Fixed Income,Fixed Income,Fixed Income,Floating-Rate Instruments,Lagged SOFR reset mapping for floating-rate coupons,calendar_time_reasoning,Temporal and state reasoning,,,,,,False,,,,mixed,lagged_dependency,none,none,basis_points,High,High,table,,4,2,2,2,3,0,0,1,2,12,12,False,True,108,55,0.509,False,True,True,5.0,1.0,,,,,,,,,
risk-042,core,Banking & ALM,Banking & ALM,Banking & ALM,Mortgages,Adjustable-rate mortgage payment reset,sequential_state_update,Temporal and state reasoning,,,,,,False,,,,scalar_parameters,state_transition,none,state_transition,mixed,High,High,multi_numeric,,5,3,2,0,3,0,2,2,2,14,14,False,True,34,52,1.529,True,True,True,8.0,1.0,,,,,,,,,
risk-043,core,Corporate Finance,Corporate Finance,Corporate Finance,Treasury & Liquidity,Revolving-credit interest from dated draws and repayments,sequential_state_update,Temporal and state reasoning,,,,,,False,,,,event_sequence,event_ordering,none,none,mixed,Moderate,Moderate,scalar_numeric,,5,3,2,2,2,0,0,2,1,12,12,False,True,42,54,1.286,True,True,True,7.0,1.0,,,,,,,,,
risk-044,core,Corporate Finance,Corporate Finance,Corporate Finance,Valuation,Discounted cash flow with a stub period,discounted_cash_flow,Quantitative composition,,,,,,False,,,,cash_flow_schedule,irregular_timing,none,none,mixed,High,High,scalar_numeric,,4,2,2,1,2,0,0,2,2,11,11,False,True,44,55,1.25,True,True,True,6.0,1.0,,,,,,,,,
risk-045,core,Corporate Finance,Corporate Finance,Corporate Finance,Capital Budgeting,Value impact of delaying an identical project cash-flow stream,sensitivity_counterfactual,Scenario and propagation reasoning,,,,,,False,,,,cash_flow_schedule,scheduled_events,none,none,mixed,Moderate,Moderate,scalar_numeric,,4,2,1,1,2,0,0,2,1,9,9,False,True,47,56,1.191,True,True,True,5.0,1.0,,,,,,,,,
risk-046,core,Fixed Income,Fixed Income,Fixed Income,Inflation-Linked Securities,CPI-indexed principal and coupon with indexation lag,calendar_time_reasoning,Temporal and state reasoning,,,,,,False,,,,mixed,lagged_dependency,none,none,mixed,Moderate,Moderate,multi_numeric,,5,3,2,2,3,0,0,2,1,13,13,False,False,57,57,1.0,False,True,True,6.0,1.0,,,,,,,,refined_prompt_identical_to_original,
risk-047,core,Fixed Income,Fixed Income,Fixed Income,Bond Performance,Realized holding-period return with coupon reinvestment,return_aggregation,Quantitative composition,,,,,,False,,,,cash_flow_schedule,scheduled_events,none,none,mixed,Moderate,Moderate,scalar_numeric,,4,2,0,1,2,0,0,2,1,8,8,False,True,36,65,1.806,True,True,True,5.0,2.0,,,,,,,,,
risk-048,core,Derivatives,Derivatives,Derivatives,Exotic Options,Down-and-out barrier activation and payoff,path_dependent_reasoning,Temporal and state reasoning,,,,,,False,,,,mixed,path_dependency,none,stopping_condition,none,Moderate,Moderate,categorical_and_numeric,,5,3,2,2,3,0,3,0,1,14,14,False,True,35,45,1.286,True,True,True,5.0,2.0,,,,,,,,,
risk-049,core,Derivatives,Derivatives,Derivatives,Exotic Options,Arithmetic-average Asian option payoff with scheduled observations,path_dependent_reasoning,Temporal and state reasoning,,,,,,False,,,,mixed,scheduled_events,none,threshold,currency_scaling,Moderate,Moderate,scalar_numeric,,5,3,2,2,2,0,1,1,1,12,12,False,True,37,44,1.189,True,True,True,5.0,1.0,,,,,,,,,
risk-050,core,Derivatives,Derivatives,Derivatives,Structured Products,Autocall trigger and accrued-coupon payoff,path_dependent_reasoning,Temporal and state reasoning,,,,,,False,,,,mixed,path_dependency,none,stopping_condition,mixed,Moderate,Moderate,categorical_and_numeric,,6,4,2,2,3,0,3,2,1,17,17,False,True,56,67,1.196,True,True,True,7.0,1.0,,,,,,,,,
risk-051,core,Derivatives,Derivatives,Derivatives,Exotic Options,Locally capped and floored cliquet return aggregation,conditional_payoff,"Rule, threshold, and constraint reasoning",,,,,,False,,,,mixed,sequential_periods,none,threshold,percent_decimal,Moderate,Moderate,scalar_numeric,,4,2,1,2,1,0,1,1,1,9,9,False,True,37,40,1.081,True,True,True,5.0,1.0,,,,,,,,,
risk-052,core,Derivatives,Derivatives,Derivatives,Futures & Margining,Daily mark-to-market and maintenance-margin call,sequential_state_update,Temporal and state reasoning,,,,,,False,,,,mixed,state_transition,none,threshold,currency_scaling,Moderate,Moderate,table,,5,3,2,2,3,0,1,1,1,13,13,False,True,75,77,1.027,True,True,True,7.0,2.0,,,,,,,,,
risk-053,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Portfolio Rebalancing,Periodic target-weight rebalancing with transaction costs,sequential_state_update,Temporal and state reasoning,,,,,,False,,,,mixed,state_transition,none,none,mixed,Moderate,Moderate,scalar_numeric,,6,4,2,2,3,0,0,2,1,14,14,False,True,90,90,1.0,False,True,True,9.0,2.0,,,,,,,,,
risk-054,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Tax Lots & Cost Basis,Realized capital gain under FIFO and average-cost methods,rule_based_accounting,"Rule, threshold, and constraint reasoning",,,,,,False,,,,event_sequence,event_ordering,none,rule_based,currency_scaling,Moderate,Moderate,multi_numeric,,5,3,1,2,2,0,1,1,1,11,11,False,True,36,42,1.167,True,True,True,4.0,2.0,,,,,,,,,
risk-055,core,Capital Markets & Trading,Capital Markets & Trading,Capital Markets & Trading,Corporate Actions & Settlement,Dividend entitlement under ex-dividend date and T+2 settlement,calendar_time_reasoning,Temporal and state reasoning,,,,,,False,,,,event_sequence,event_ordering,none,rule_based,none,Moderate,Moderate,categorical,,3,1,2,2,2,0,1,0,1,9,9,False,True,42,82,1.952,True,True,True,6.0,1.0,,,,,,,,,
risk-056,core,Credit Risk,Credit Risk,Credit Risk,Credit Derivatives,CDS default settlement and accrued premium,conditional_payoff,"Rule, threshold, and constraint reasoning",,,,,,False,,,,mixed,scheduled_events,none,state_transition,mixed,High,High,multi_numeric,,4,2,1,2,2,0,2,2,2,13,13,False,True,34,48,1.412,True,True,True,3.0,2.0,,,,,,,,,
risk-057,core,Credit Risk,Credit Risk,Credit Risk,Loan Covenants,Debt/EBITDA covenant using trailing-twelve-month EBITDA,rolling_window_reasoning,Temporal and state reasoning,,,,,,False,,,,mixed,rolling_window,none,threshold,ratio_percentage,Moderate,Moderate,table,,5,3,2,2,3,0,1,1,1,13,13,False,True,62,62,1.0,False,True,True,5.0,1.0,,,,,,,,,
risk-058,core,Credit Risk,Credit Risk,Credit Risk,Loan Pricing & Covenants,Covenant-triggered spread step-up with one-quarter lag,sequential_state_update,Temporal and state reasoning,,,,,,False,,,,mixed,lagged_dependency,none,state_transition,basis_points,High,High,table,,5,3,2,2,3,0,2,1,2,15,15,False,True,134,83,0.619,False,False,True,6.0,1.0,,,,,,,,missing_ground_truth;original_prompt_cell_contains_two_versions,Proposed ground truth (recomputed from refined prompt): spread/all-in Q1 2.0%/6.5%; Q2 2.0%/6.7%; Q3 3.0%/7.6%; Q4 3.0%/7.4%; Q5 2.0%/6.2%
risk-059,core,Credit Risk,Credit Risk,Credit Risk,Loan Delinquency,Days-past-due under oldest-installment-first payment allocation,sequential_state_update,Temporal and state reasoning,,,,,,False,,,,event_sequence,state_transition,none,sequential_branching,calendar_day_count,Moderate,Moderate,categorical_and_numeric,number,6,4,2,2,3,0,3,2,1,17,17,False,True,57,100,1.754,True,True,True,7.0,1.0,,,,,,,,duplicate_row_resolved_kept_second,
risk-060,core,Banking & ALM,Banking & ALM,Banking & ALM,Interest Rate Risk / Repricing Gap,Repricing-gap and cumulative-gap analysis,sequential_state_update,Temporal and state reasoning,,,,,,False,,,,table,sequential_periods,none,threshold,currency_scaling,Moderate,Moderate,table,table,4,2,2,1,1,0,1,1,1,9,9,False,True,110,83,0.755,False,True,True,6.0,1.0,,,,,,,,,
risk-061,core,Market Risk,Market Risk,Market Risk,Time-Series Risk Measures,Rolling annualized volatility and threshold-duration detection,rolling_window_reasoning,Temporal and state reasoning,,,,,,False,,,,mixed,rolling_window,none,threshold,rate_horizon,Moderate,Moderate,structured_multi_output,,6,4,2,2,3,0,1,2,1,15,15,False,True,105,150,1.429,True,True,True,8.0,1.0,,,,,,,,,
risk-062,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Performance & Drawdown,"Maximum drawdown, peak-trough identification, and recovery duration",path_dependent_reasoning,Temporal and state reasoning,,,,,,False,,,,time_series,path_dependency,none,threshold,ratio_percentage,Moderate,Moderate,structured_multi_output,number,6,4,2,1,3,0,1,1,1,13,13,False,True,72,80,1.111,True,True,True,7.0,1.0,,,,,,,,,
risk-063,core,Capital Markets & Trading,Capital Markets & Trading,Capital Markets & Trading,Technical Trading Strategies,Moving-average crossover strategy with execution lag and transaction costs,rolling_window_reasoning,Temporal and state reasoning,,,,,,False,,,,mixed,rolling_window,none,sequential_branching,mixed,Moderate,Moderate,structured_multi_output,table,7,4,2,2,3,0,3,2,1,17,17,False,True,120,161,1.342,True,True,True,9.0,2.0,,,,,,,,,
risk-064,core,Retirement & Pensions,Retirement & Pensions,Retirement & Pensions,Defined Contribution Plans,Descriptive statistics of 401(k) contribution rates,descriptive_statistics,Quantitative composition,,,,,,False,,,,numeric_list,none,none,none,percent_decimal,Low,Low,multi_numeric,number,5,3,0,1,0,0,0,1,0,5,5,False,True,38,36,0.947,False,True,True,3.0,4.0,,,,,,,,,
risk-065,core,Corporate Finance,Corporate Finance,Corporate Finance,Capital Budgeting,Capital rationing under a budget constraint (0/1 knapsack),optimization_allocation,"Rule, threshold, and constraint reasoning",,,,,,False,,,,table,none,none,rule_based,currency_scaling,Moderate,Moderate,structured_multi_output,number,5,3,2,1,0,0,1,1,1,9,9,False,True,64,56,0.875,False,True,True,7.0,1.0,,,,,,,,,
risk-066,core,Corporate Finance,Corporate Finance,Corporate Finance,Capital Budgeting,Scenario-weighted NPV of a capital project,scenario_analysis,Scenario and propagation reasoning,,,,,,False,,,,scenario_set,single_horizon,discrete_probability,none,mixed,Moderate,Moderate,structured_multi_output,number,5,3,2,1,1,1,0,1,1,10,10,False,True,58,61,1.052,True,True,True,6.0,3.0,,,,,,,,,
risk-067,core,Insurance & Actuarial,Insurance & Actuarial,Insurance & Actuarial,Loss Reserving,Case reserve and IBNR reserve calculation under a development-factor rule,rule_based_accounting,"Rule, threshold, and constraint reasoning",,,,,,False,,,,table,sequential_periods,none,rule_based,currency_scaling,Moderate,Moderate,structured_multi_output,table,5,3,2,1,1,0,2,1,1,11,11,False,True,84,59,0.702,False,True,True,4.0,2.0,,,,,,,,,
risk-068,core,Insurance & Actuarial,Insurance & Actuarial,Insurance & Actuarial,Loss Ratio Analysis,Trailing-twelve-month (TTM) loss ratio from quarterly claims and premium,time_series_transformation,Temporal and state reasoning,,,,,,False,,,,time_series,rolling_window,none,none,ratio_percentage,Moderate,Moderate,table,table,4,2,1,2,2,0,0,1,1,9,9,False,True,58,58,1.0,False,True,True,5.0,2.0,,,,,,,,,
risk-069,core,Capital Markets & Trading,Capital Markets & Trading,Capital Markets & Trading,Volume Analysis,Rolling-average volume spike detection,rolling_window_reasoning,Temporal and state reasoning,,,,,,False,,,,time_series,rolling_window,none,threshold,ratio_percentage,Low,Low,structured_multi_output,table,4,3,2,2,2,0,1,1,0,11,11,False,True,60,60,1.0,False,True,True,6.0,1.0,,,,,,,,,
risk-070,core,Banking & ALM,Banking & ALM,Banking & ALM,Interest Rate Risk,Net interest income sensitivity via simple gap analysis,sensitivity_counterfactual,Scenario and propagation reasoning,,,,,,False,,,,scalar_parameters,single_horizon,none,none,basis_points,Moderate,Moderate,multi_numeric,number,3,2,1,0,1,0,0,2,1,7,7,False,True,61,41,0.672,False,True,True,4.0,2.0,,,,,,,,,
risk-071,core,Market Risk,Market Risk,Market Risk,Value at Risk,Historical-simulation VaR and Expected Shortfall from a discrete P&L sample,risk_measurement,Quantitative composition,,,,,,False,,,,numeric_list,none,quantile_tail,threshold,currency_scaling,Moderate,Moderate,multi_numeric,number,4,2,2,1,0,2,1,1,1,10,10,False,True,50,69,1.38,True,True,True,6.0,2.0,,,,,,,,,
risk-072,core,Retirement & Pensions,Retirement & Pensions,Retirement & Pensions,Pension Valuation,Present value of a fixed pension annuity,discounted_cash_flow,Quantitative composition,,,,,,False,,,,cash_flow_schedule,scheduled_events,none,none,percent_decimal,Low,Low,scalar_numeric,number,3,2,1,1,1,0,0,1,0,6,6,False,True,52,31,0.596,False,True,True,4.0,1.0,,,,,,,,,
risk-073,core,Fixed Income,Fixed Income,Fixed Income,Yield Statistics,"Descriptive statistics of a bond-yield sample, including a tied/bimodal case",descriptive_statistics,Quantitative composition,,,,,,False,,,,numeric_list,none,none,none,percentage_points,Low,Low,multi_numeric,number,5,3,1,1,0,0,0,1,0,6,6,False,True,34,22,0.647,False,True,True,3.0,5.0,,,,,,,,,
risk-074,core,Derivatives,Derivatives,Derivatives,Forward Pricing,Implied dividend yield from a forward price via cost-of-carry,algebraic_inference,Quantitative composition,,,,,,False,,,,scalar_parameters,single_horizon,none,none,mixed,Moderate,Moderate,scalar_numeric,number,4,2,1,0,1,0,0,2,1,7,7,False,True,41,31,0.756,False,True,True,5.0,1.0,,,,,,,,,
risk-075,core,Fixed Income,Fixed Income,Fixed Income,Duration & Convexity,Modified-duration approximation of bond price sensitivity,financial_formula_application,Quantitative composition,,,,,,False,,,,scalar_parameters,none,none,none,basis_points,Moderate,Moderate,multi_numeric,number,3,2,1,0,0,0,0,2,1,6,6,False,True,44,36,0.818,False,True,True,5.0,1.0,,,,,,,,,
risk-076,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Portfolio Theory,Three-asset portfolio variance and standard deviation from a correlation-based covariance matrix,algebraic_inference,Quantitative composition,,,,,,False,,,,mixed,none,none,none,ratio_percentage,High,High,multi_numeric,number,8,4,2,2,0,0,0,2,2,12,12,False,True,40,22,0.55,False,True,True,7.0,2.0,,,,,,,,,
risk-077,core,Credit Risk,Credit Risk,Credit Risk,Counterparty Credit Risk,Credit valuation adjustment (CVA) from expected exposure and default probabilities,probabilistic_modeling,Probabilistic reasoning,,,,,,False,,,,table,scheduled_events,conditional_probability,none,currency_scaling,High,High,scalar_numeric,number,5,3,2,1,2,2,0,1,2,13,13,False,True,92,61,0.663,False,True,True,7.0,2.0,,,,,,,,,
risk-078,core,Capital Markets & Trading,Capital Markets & Trading,Capital Markets & Trading,FX Arbitrage,Triangular arbitrage detection and profit calculation across three currencies,algebraic_inference,Quantitative composition,,,,,,False,,,,scalar_parameters,none,none,threshold,mixed,Moderate,Moderate,categorical_and_numeric,number,5,3,2,0,0,0,2,2,1,10,10,False,True,60,32,0.533,False,True,True,10.0,1.0,,,,,,,,,
risk-079,core,Credit Risk,Credit Risk,Credit Risk,Loan Covenants,Leverage-covenant breach and cure-period determination,rule_based_accounting,"Rule, threshold, and constraint reasoning",,,,,,False,,,,table,sequential_periods,none,stopping_condition,none,Moderate,Moderate,categorical_and_numeric,number,4,3,2,1,1,0,2,0,1,10,10,False,True,64,49,0.766,False,True,True,9.0,2.0,,,,,,,,,
risk-080,core,Market Risk,Market Risk,Market Risk,Stress Testing,Integrated rate-and-equity stress loss,scenario_analysis,Scenario and propagation reasoning,,,,,,False,,,,scenario_parameters,single_horizon,none,threshold,basis_points_percent_and_currency,Moderate,Moderate,structured_multi_output,number,5,3,2,1,1,0,2,2,2,13,13,False,True,82,55,0.671,False,True,True,8.0,1.0,,,,,,,,,
risk-081,core,Market Risk,Market Risk,Market Risk,Value at Risk,[LLM-failure-mode probe: fabrication under missing data / distractor resistance] Recognizing an underspecified VaR calculation and resisting an irrelevant risk-free-rate distractor,insufficient_information,Epistemic reasoning,,,,,,True,,,,scalar_parameters,none,none,none,mixed,Moderate,Moderate,categorical,text,4,2,1,0,0,0,1,1,1,6,6,False,True,53,33,0.623,False,True,True,7.0,1.0,,,,,,,,,
risk-082,core,Fixed Income,Fixed Income,Fixed Income,Bond Valuation,[LLM-failure-mode probe: anchoring on a memorized default convention over an explicit instruction] Bond pricing under a stated convention that overrides the market’s typical default,financial_formula_application,Quantitative composition,,,,,,True,,,,cash_flow_schedule,scheduled_events,none,none,percent_decimal,Moderate,Moderate,scalar_numeric,number,3,2,1,1,1,0,0,1,1,7,7,False,True,71,38,0.535,False,True,True,6.0,2.0,,,,,,,,,
risk-083,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Time Value of Money,"[LLM-failure-mode probe: adversarial numerical perturbation robustness] Sensitivity of present value to a small, precise discount-rate change, testing exact recomputation rather than a reused/approximate value",sensitivity_counterfactual,Scenario and propagation reasoning,,,,,,True,,,,scalar_parameters,single_horizon,none,none,basis_points,Low,Low,multi_numeric,number,3,1,1,0,0,0,0,2,0,4,4,False,True,50,45,0.9,False,True,True,4.0,2.0,,,,,,,,,
risk-084,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Private Equity Waterfall,"[LLM-failure-mode probe: compositional-depth / multi-hop collapse] Multi-tier PE distribution waterfall (return of capital, preferred return, GP catch-up, carry split) — a deep sequential-dependency calculation, new topic area for this benchmark",path_dependent_reasoning,Temporal and state reasoning,,,,,,True,,,,cash_flow_schedule,event_ordering,none,rule_based,currency_scaling,High,High,multi_numeric,number,6,4,2,2,1,0,2,1,2,14,14,False,True,141,83,0.589,False,True,True,10.0,1.0,,,,,,,,,
risk-085,core,Fixed Income,Fixed Income,Fixed Income,Bond Yields,"[LLM-failure-mode probe: distractor / irrelevant-context resistance] Current yield calculation with irrelevant credit-rating, equity-price, and maturity distractors",financial_formula_application,Quantitative composition,,,,,,True,,,,mixed,none,none,none,ratio_percentage,Low,Low,scalar_numeric,number,2,1,1,0,0,0,0,1,0,3,3,False,True,55,37,0.673,False,True,True,5.0,1.0,,,,,,,,,
risk-086,core,Capital Markets & Trading,Capital Markets & Trading,Capital Markets & Trading,Trade Reconciliation,[LLM-failure-mode probe: long-context / large-table extraction] Filtering a longer mixed-ticker trade table to isolate and sum only the relevant subset,return_aggregation,Quantitative composition,,,,,,True,,,,table,none,none,none,currency_scaling,Low,Low,scalar_numeric,number,3,2,1,2,0,0,0,1,0,6,6,False,True,88,39,0.443,False,True,True,5.0,1.0,,,,,,,,,
risk-087,core,Fixed Income,Fixed Income,Fixed Income,Bond Valuation,[LLM-failure-mode probe: self/other-verification of reasoning — models struggle to detect their own or others’ reasoning errors] Detecting a subtle discounting-period error in a worked solution and correcting it,error_detection,Epistemic reasoning,,,,,,True,,,,cash_flow_schedule,scheduled_events,none,none,none,Moderate,Moderate,categorical_and_numeric,number,5,3,2,1,1,0,0,0,1,8,8,False,True,86,53,0.616,False,True,True,7.0,1.0,,,,,,,,,
risk-088,core,Corporate Finance,Corporate Finance,Corporate Finance,Profitability Analysis,"[LLM-failure-mode probe: scale/magnitude tracking — documented “scale errors” where models get the right number but wrong order of magnitude] Operating margin from deliberately mixed-unit inputs (billions, millions, plain dollars)",financial_formula_application,Quantitative composition,,,,,,True,,,,scalar_parameters,none,none,none,currency_scaling,Low,Low,scalar_numeric,number,3,1,1,0,0,0,0,2,0,4,4,False,True,51,30,0.588,False,True,True,5.0,1.0,,,,,,,,,
risk-089,core,Credit Risk,Credit Risk,Credit Risk,Regulatory Capital,[LLM-failure-mode probe: rule-application against a stated regulatory risk-weight table] Standardized-approach RWA and minimum capital calculation from an explicit risk-weight lookup table,rule_based_accounting,"Rule, threshold, and constraint reasoning",,,,,,True,,,,table,none,none,rule_based,currency_scaling,Moderate,Moderate,multi_numeric,number,5,3,2,2,0,0,1,1,1,10,10,False,True,126,66,0.524,False,True,True,8.0,1.0,,,,,,,,,
risk-090,core,Market Risk,Market Risk,Market Risk,Regulatory Capital,[LLM-failure-mode probe: rule-application with a correlation-weighted aggregation formula] Simplified FRTB-style standardized equity risk capital charge across two correlated buckets,rule_based_accounting,"Rule, threshold, and constraint reasoning",,,,,,True,,,,scalar_parameters,none,none,none,currency_scaling,High,High,scalar_numeric,number,4,3,2,1,0,0,0,2,2,10,10,False,True,91,48,0.527,False,True,True,5.0,2.0,,,,,,,,,
risk-091,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Asset Pricing,[LLM-failure-mode probe: self/other-verification] Detecting a risk-premium-vs-total-return substitution error in a CAPM calculation,error_detection,Epistemic reasoning,,,,,,True,,,,scalar_parameters,none,none,none,percent_decimal,Moderate,Moderate,categorical_and_numeric,number,4,2,1,0,0,0,0,1,1,5,5,False,True,46,36,0.783,False,True,True,6.0,1.0,,,,,,,,,
risk-092,core,Market Risk,Market Risk,Market Risk,Value at Risk,[LLM-failure-mode probe: self/other-verification] Detecting a linear-vs-square-root-of-time scaling error in a multi-day VaR calculation,error_detection,Epistemic reasoning,,,,,,True,,,,scalar_parameters,none,none,none,none,Moderate,Moderate,categorical_and_numeric,number,3,2,1,0,0,1,0,1,1,6,6,False,True,42,34,0.81,False,True,True,6.0,1.0,,,,,,,,,
risk-093,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Portfolio Theory,"[LLM-failure-mode probe: does the model actually revise its answer once a stated risk limit is breached, not just diagnose the breach] Portfolio volatility check against a mandate limit, followed by a rule-triggered rebalancing action and recomputation",risk_measurement,Quantitative composition,,,,,,True,,,,mixed,none,none,stopping_condition,ratio_percentage,High,High,structured_multi_output,number,5,3,2,1,0,0,2,1,2,11,11,False,True,106,77,0.726,False,True,True,8.0,2.0,,,,,,,,,
risk-094,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Leverage Analysis,"[LLM-failure-mode probe: does the model flag genuine definitional ambiguity in a risk metric, or silently pick one reading] A ‘leverage ratio’ question with at least three legitimate, materially different readings",insufficient_information,Epistemic reasoning,,,,,,True,,,,scalar_parameters,none,none,none,ratio_percentage,Moderate,Moderate,multi_numeric,number,4,2,2,0,0,0,1,1,1,7,7,False,True,31,46,1.484,True,True,True,6.0,3.0,,,,,,,,,
risk-095,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Return Statistics,"[LLM-failure-mode probe: surface-form robustness pair, part 1 of 2 (table form) — paired with risk-096, an identical underlying computation restated as prose; the two should yield the identical answer] Cumulative weekly return from a table of daily returns",return_aggregation,Quantitative composition,,,,,,True,C1_table_vs_prose,,,table,sequential_periods,none,none,percent_decimal,Low,Low,scalar_numeric,number,3,2,1,1,1,0,0,1,0,6,6,False,True,34,27,0.794,False,True,True,6.0,1.0,,,,,,,,,
risk-096,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Return Statistics,"[LLM-failure-mode probe: surface-form robustness pair, part 2 of 2 (prose form) — paired with risk-095, an identical underlying computation restated as a table; the two should yield the identical answer] Cumulative weekly return from an equivalent prose narrative",return_aggregation,Quantitative composition,,,,,,True,C1_table_vs_prose,,,mixed,sequential_periods,none,none,percent_decimal,Low,Low,scalar_numeric,number,3,2,1,0,1,0,0,1,0,5,5,False,True,36,33,0.917,False,True,True,6.0,1.0,,,,,,,,,
risk-097,core,Retirement & Pensions,Retirement & Pensions,Retirement & Pensions,Retirement Planning,Probability-weighted retirement account projection across three market-return scenarios,scenario_analysis,Scenario and propagation reasoning,,,,,,False,,,,scenario_set,single_horizon,discrete_probability,none,percent_decimal,Low,Low,structured_multi_output,number,4,2,2,1,1,1,0,1,0,8,8,False,True,58,57,0.983,False,True,True,6.0,3.0,,,,,,,,,
risk-098,core,Retirement & Pensions,Retirement & Pensions,Retirement & Pensions,Retirement Planning,[LLM-failure-mode probe: self/other-verification] Detecting a simple-interest-vs-compound-interest error in a retirement account projection,error_detection,Epistemic reasoning,,,,,,True,,,,scalar_parameters,none,none,none,percent_decimal,Low,Low,categorical_and_numeric,number,3,2,1,0,0,0,0,1,0,4,4,False,True,47,36,0.766,False,True,True,5.0,1.0,,,,,,,,,
risk-099,core,Corporate Finance,Corporate Finance,Corporate Finance,Cash Flow Analysis,Trailing-twelve-month free cash flow margin from quarterly FCF and revenue,time_series_transformation,Temporal and state reasoning,,,,,,False,,,,time_series,rolling_window,none,none,ratio_percentage,Moderate,Moderate,table,table,4,2,1,2,2,0,0,1,1,9,9,False,True,55,60,1.091,True,True,True,5.0,2.0,,,,,,,,,
risk-100,core,Banking & ALM,Banking & ALM,Banking & ALM,Liquidity Risk,[LLM-failure-mode probe: fabrication under missing data] Recognizing that total assets and total deposits are not valid substitutes for the HQLA and stressed-outflow inputs an LCR calculation actually requires,insufficient_information,Epistemic reasoning,,,,,,True,,,,scalar_parameters,none,none,none,currency_scaling,Moderate,Moderate,categorical,text,3,2,1,0,0,0,1,1,1,6,6,False,True,43,43,1.0,False,True,True,7.0,1.0,,,,,,,,,
risk-101,core,Insurance & Actuarial,Insurance & Actuarial,Insurance & Actuarial,Reinsurance,Optimal risk retention vs. cession under linear cost trade-offs and treaty constraints,optimization_allocation,"Rule, threshold, and constraint reasoning",,,,,,False,,,,scalar_parameters,none,none,rule_based,ratio_percentage,High,High,structured_multi_output,number,5,3,2,0,0,0,1,1,2,9,9,False,True,79,64,0.81,False,True,True,7.0,1.0,,,,,,,,,
risk-102,core,Corporate Finance,Corporate Finance,Corporate Finance,Cost of Capital,"[LLM-failure-mode probe: fabrication under missing data] Recognizing that a WACC calculation is underspecified without the cost of debt and tax rate, despite having capital-structure weights and cost of equity",insufficient_information,Epistemic reasoning,,,,,,True,,,,scalar_parameters,none,none,none,ratio_percentage,Moderate,Moderate,categorical,text,3,2,1,0,0,0,1,1,1,6,6,False,True,36,42,1.167,True,True,True,7.0,1.0,,,,,,,,,
risk-103,core,Corporate Finance,Corporate Finance,Corporate Finance,Liquidity Analysis,"[LLM-failure-mode probe: context-placement/prompt-ordering pair, part 1 of 2 (context-before-question) — paired with risk-104, identical content with the question moved before the context; documented research shows this ordering alone can swing long-context accuracy dramatically] Current ratio extraction from a narrative with the data placed before the question, amid distractors",financial_formula_application,Quantitative composition,,,,,,True,C2_context_order,,,mixed,none,none,none,none,Low,Low,scalar_numeric,number,3,1,1,1,0,0,0,0,0,3,3,False,True,123,65,0.528,False,True,True,5.0,1.0,,,,,,,,,
risk-104,core,Corporate Finance,Corporate Finance,Corporate Finance,Liquidity Analysis,"[LLM-failure-mode probe: context-placement/prompt-ordering pair, part 2 of 2 (question-before-context) — paired with risk-103, identical content with the question moved after the context; a documented finding shows this kind of ordering change alone shifted one model’s accuracy from 25% to 78% on long-context financial QA] Current ratio extraction from a narrative with the question posed before the data",financial_formula_application,Quantitative composition,,,,,,True,C2_context_order,,,mixed,none,none,none,none,Low,Low,scalar_numeric,number,3,1,1,1,0,0,0,0,0,3,3,False,True,122,63,0.516,False,True,True,5.0,1.0,,,,,,,,,
risk-105,core,Fixed Income,Fixed Income,Fixed Income,Bond Valuation,"[LLM-failure-mode probe: compounding/stacked knowledge-conflict — research shows degradation from an instruction that conflicts with a model’s trained-in default WORSENS as more simultaneous conflicting instructions are added, not just with one] Bond clean-price calculation under three simultaneous non-standard conventions (annual not semiannual, 360-day not Act/Act, and a dirty-not-clean quoted price)",algebraic_inference,Quantitative composition,,,,,,True,,,,scalar_parameters,scheduled_events,none,none,calendar_day_count,High,High,scalar_numeric,number,4,3,2,0,1,0,1,2,2,11,11,False,True,94,40,0.426,False,True,True,6.0,1.0,,,,,,,,,
risk-106,core,Banking & ALM,Banking & ALM,Banking & ALM,Regulatory Capital,"[LLM-failure-mode probe: rule-application cluster, item 3 of 3] Basic Indicator Approach operational risk capital, testing correct exclusion of a negative-income year from both the sum and the divisor",rule_based_accounting,"Rule, threshold, and constraint reasoning",,,,,,True,,,,numeric_list,sequential_periods,none,rule_based,currency_scaling,Moderate,Moderate,scalar_numeric,number,4,2,2,0,1,0,2,1,1,9,9,False,True,76,52,0.684,False,True,True,6.0,1.0,,,,,,,,,
risk-107,core,Market Risk,Market Risk,Market Risk,Portfolio Risk,Dynamic volatility-limit breach and decision revision,dynamic_constraint_reasoning,"Rule, threshold, and constraint reasoning",,,,,,False,,,,scenario_sequence,state_update,none,threshold_and_override,percent_decimal,High,High,structured_multi_output,number,5,4,3,1,2,0,3,1,2,16,16,False,True,105,87,0.829,False,True,True,8.0,2.0,,,,,,,,,
risk-108,core,Market Risk,Market Risk,Market Risk,Risk Governance,False risk-alert verification and trust calibration,feedback_validation,Epistemic reasoning,,,,,,False,,,,mixed,single_event,none,verification_rule,percent_decimal,High,High,categorical_and_numeric,text,4,3,3,1,1,0,3,1,2,14,14,False,True,78,56,0.718,False,True,True,7.0,1.0,,,,,,,,,
risk-109,core,Banking & ALM,Banking & ALM,Banking & ALM,Liquidity Risk,Cross-risk propagation from market risk to funding liquidity,cross_risk_causal_reasoning,Scenario and propagation reasoning,,,,,,False,,,,scenario_sequence,state_update,none,multi_threshold,basis_points_and_currency,High,High,structured_multi_output,number,6,5,3,1,2,0,3,2,2,18,18,False,True,100,81,0.81,False,True,True,9.0,1.0,,,,,,,,,
risk-110,core,Counterparty Risk,Counterparty Credit Risk,Counterparty Credit Risk,Collateral & Margin,Downgrade-driven haircut and liquidity interaction,cross_risk_causal_reasoning,Scenario and propagation reasoning,,,,,,False,,,,scenario_sequence,state_update,none,threshold_and_override,percent_decimal,High,High,structured_multi_output,number,5,4,3,1,2,0,3,1,2,16,16,False,True,89,84,0.944,False,True,True,5.0,2.0,,,,,,,,domain_label_normalized,
risk-111,core,Market Risk,Market Risk,Market Risk,Concentration Risk,Aggregate factor concentration hidden by position-level compliance,aggregation_and_constraint_reasoning,"Rule, threshold, and constraint reasoning",,,,,,False,,,,table,none,none,multi_threshold,ratio_percentage,Moderate,Moderate,categorical_and_numeric,number,4,3,3,2,0,0,3,1,2,14,14,False,True,84,88,1.048,True,True,True,7.0,1.0,,,,,,,,,
risk-112,core,Market Risk,Market Risk,Market Risk,Risk Model Validation,First-error localization and downstream propagation in VaR reporting,hierarchical_error_detection,Epistemic reasoning,,,,,,False,,,,reasoning_trace,ordered_steps,none,dependency_graph,currency_scaling,High,High,structured_multi_output,text,5,4,3,2,2,0,3,1,2,17,17,False,True,84,67,0.798,False,True,True,7.0,1.0,,,,,,,,,
risk-113,core,Corporate Finance,Corporate Finance,Corporate Finance,Financial Statement Analysis,Period-alignment auditing and denominator consistency,hierarchical_error_detection,Epistemic reasoning,,,,,,False,,,,reasoning_trace,period_alignment,none,dependency_graph,currency_scaling,High,High,structured_multi_output,text,5,4,3,2,3,0,2,1,2,17,17,False,True,90,76,0.844,False,True,True,9.0,1.0,,,,,,,,,
risk-114,core,Credit Risk,Credit Risk,Credit Risk,Credit Monitoring,Bayesian PD update and policy decision,bayesian_risk_updating,Probabilistic reasoning,,,,,,False,,,,scalar_parameters,state_update,bayesian_probability,threshold,percent_decimal_and_currency,High,High,structured_multi_output,number,5,4,3,1,2,3,2,1,2,18,18,False,True,80,55,0.688,False,True,True,7.0,1.0,,,,,,,,,
risk-115,core,Credit Risk,Credit Risk,Credit Risk,Portfolio Credit Risk,Systematic-factor dependence and joint default risk,probabilistic_scenario_reasoning,Probabilistic reasoning,,,,,,False,,,,scenario_set,single_horizon,conditional_probability,branching,percent_decimal_and_currency,High,High,structured_multi_output,number,6,4,3,2,1,3,2,1,2,18,18,False,True,83,61,0.735,False,True,True,8.0,2.0,,,,,,,,,
risk-116,core,Market Risk,Market Risk,Market Risk,Expected Shortfall,Expected Shortfall calculation with explicit formula/definition hint,risk_measurement,Quantitative composition,,,,,,False,C3_definition_hint,,,numeric_list,none,discrete_probability,none,currency_scaling,Moderate,Moderate,scalar_numeric,number,3,2,2,1,0,2,0,1,1,9,9,False,True,44,43,0.977,False,True,True,6.0,1.0,,,,,,,,,
risk-117,core,Market Risk,Market Risk,Market Risk,Expected Shortfall,Expected Shortfall calculation without formula hint,domain_knowledge_retrieval,Quantitative composition,,,,,,False,C3_definition_hint,,,numeric_list,none,discrete_probability,none,currency_scaling,High,High,scalar_numeric,number,4,3,2,1,0,2,0,1,2,11,11,False,True,30,30,1.0,False,True,True,7.0,1.0,,,,,,,,,
risk-118,core,Banking & ALM,Banking & ALM,Banking & ALM,Liquidity Risk,Path-dependent liquidity state tracking,temporal_state_tracking,Temporal and state reasoning,,,,,,False,,,,event_sequence,event_ordering,none,stopping_condition,currency_scaling,High,High,structured_multi_output,table,6,4,3,2,3,0,3,1,2,18,18,False,True,83,58,0.699,False,True,True,10.0,1.0,,,,,,,,,
risk-119,core,Capital Markets & Trading,Capital Markets & Trading,Capital Markets & Trading,Margin & Collateral,Path-dependent margin-call state tracking,temporal_state_tracking,Temporal and state reasoning,,,,,,False,,,,event_sequence,event_ordering,none,branching_and_reset,currency_scaling,Moderate,Moderate,structured_multi_output,table,6,4,3,2,3,0,3,1,1,17,17,False,True,87,65,0.747,False,True,True,8.0,1.0,,,,,,,,,
risk-120,core,Credit Risk,Credit Risk,Credit Risk,Regulatory Capital,Rule hierarchy and past-due override,rule_hierarchy_reasoning,"Rule, threshold, and constraint reasoning",,,,,,False,,,,rule_text_plus_parameters,none,none,rule_precedence,percent_decimal_and_currency,High,High,structured_multi_output,number,5,4,3,2,0,0,3,2,3,17,17,False,True,99,84,0.848,False,True,True,7.0,2.0,,,,,,,,,
risk-121,core,Market Risk,Market Risk,Market Risk,Portfolio Risk,Uncertainty bounds under missing correlation,insufficient_information_with_bounds,Epistemic reasoning,,,,,,False,,,,scalar_parameters,none,none,none,percent_decimal,High,High,categorical_and_numeric,text,4,3,3,1,0,0,1,1,2,11,11,False,True,67,50,0.746,False,True,True,7.0,2.0,,,,,,,,,
risk-122,core,Corporate Finance,Corporate Finance,Corporate Finance,Leverage Analysis,Extreme-but-valid negative-equity leverage interpretation,robust_financial_interpretation,Epistemic reasoning,,,,,,False,,,,scalar_parameters,none,none,sign_sensitive_rule,currency_scaling,Moderate,Moderate,categorical_and_numeric,text,4,3,2,1,0,0,2,1,2,11,11,False,True,54,53,0.981,False,True,True,6.0,1.0,,,,,,,,,
risk-123,core,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Leverage & Risk Limits,Decision revision after capital-state update,dynamic_constraint_reasoning,"Rule, threshold, and constraint reasoning",,,,,,False,,,,scenario_sequence,state_update,none,threshold_and_override,currency_scaling,High,High,structured_multi_output,number,5,4,3,1,2,0,3,1,2,16,16,False,True,87,79,0.908,False,True,True,9.0,1.0,,,,,,,,,
risk-124,core,Market Risk,Market Risk,Market Risk,Risk Limits,Multi-event VaR state tracking and repeated decision revision,dynamic_constraint_reasoning,"Rule, threshold, and constraint reasoning",,,,,,False,,,,scenario_sequence,state_update,none,repeated_threshold,currency_scaling,High,High,structured_multi_output,table,6,4,3,2,3,0,3,1,2,18,18,False,True,102,71,0.696,False,True,True,12.0,1.0,,,,,,,,,
risk-125,core,Credit Risk,Credit Risk,Credit Risk,Expected Credit Loss,Lifetime ECL from a cumulative PD term structure,discounted_expected_loss,Quantitative composition,,,,,,False,,,,table,multi_period,default_term_structure,none,percent_decimal,High,High,table_and_numeric,table,5,4,2,1,2,3,0,1,3,16,16,False,True,147,80,0.544,False,True,True,7.0,1.0,,,,,,,,,
risk-126,core,Credit Risk,Credit Risk,Credit Risk,Structural Credit Risk,Merton model implied probability of default,nonlinear_structural_credit_model,Probabilistic reasoning,,,,,,False,,,,scalar_parameters,fixed_horizon,normal_distribution,none,percent_decimal,High,High,numeric_with_intermediates,number,5,4,3,1,1,3,0,1,3,16,16,False,True,35,65,1.857,True,True,False,,,,,,,,,,missing_reasoning_dag,
risk-127,core,Counterparty Credit Risk,Counterparty Credit Risk,Counterparty Credit Risk,Wrong-Way Risk,State-dependent exposure–default correlation,conditional_dependence_reasoning,Probabilistic reasoning,,,,,,False,,Cross-Risk Interaction & Dependency,Risk Propagation & Cascades,scenario_set,single_horizon,conditional_probability,state_dependent_exposure_and_PD,percent_decimal_and_currency,High,High,structured_multi_output,number,6,4,4,2,1,3,3,1,3,21,21,False,True,68,46,0.676,False,True,True,6.0,2.0,,,,,,,,,
risk-128,core,Liquidity Risk,Liquidity Risk,Liquidity Risk,Deleveraging & Fire-Sale Feedback,Endogenous leverage–price feedback loop,feedback_loop_reasoning,Scenario and propagation reasoning,,,,,,False,,Endogenous Feedback,State Memory & Path Dependence; Risk Propagation & Cascades,state_sequence,iterative_state_update,none,repeated_threshold_with_feedback,currency_scaling,High,High,table_and_numeric,table,9,5,5,2,4,0,4,1,3,24,24,False,True,88,54,0.614,False,True,True,10.0,1.0,,,,,,,,,
risk-129,core,Credit Risk,Credit Risk,Credit Risk,Covenants & Cross-Default,Covenant-triggered debt acceleration cascade,cascade_reasoning,Scenario and propagation reasoning,,,,,,False,,Risk Propagation & Cascades,Regime Switching & Threshold Logic; State Memory & Path Dependence,rule_text_plus_parameters,event_sequence,none,nested_triggers,ratio_and_currency,High,High,structured_multi_output,number,7,4,5,2,3,0,4,1,3,22,22,False,True,81,46,0.568,False,True,True,8.0,1.0,,,,,,,,,
risk-130,core,Counterparty Credit Risk,Counterparty Credit Risk,Counterparty Credit Risk,Collateral Management,CSA threshold and minimum-transfer state dynamics,temporal_state_machine,Temporal and state reasoning,,,,,,False,,State Memory & Path Dependence,Regime Switching & Threshold Logic,event_sequence,sequential_periods,none,deadband_threshold,currency_scaling,High,High,table,table,6,4,5,2,4,0,4,1,3,23,23,False,True,66,23,0.348,False,True,True,7.0,1.0,,,,,,,,,
risk-131,core,Counterparty Credit Risk,Counterparty Credit Risk,Counterparty Credit Risk,Collateral & Ratings Migration,Haircut regime change after downgrade,regime_switch_reasoning,"Rule, threshold, and constraint reasoning",,,,,,False,,Regime Switching & Threshold Logic,Risk Propagation & Cascades,rule_text_plus_parameters,state_transition,none,rating_dependent_rule,percent_decimal_and_currency,Moderate,Moderate,structured_multi_output,number,4,3,4,1,2,0,3,1,2,16,16,False,True,71,32,0.451,False,True,True,7.0,1.0,,,,,,,,,
risk-132,core,Counterparty Credit Risk,Counterparty Credit Risk,Counterparty Credit Risk,Cross-Currency Collateral Risk,FX–haircut wrong-way collateral risk,multi_factor_stress_reasoning,Scenario and propagation reasoning,,,,,,False,,Cross-Risk Interaction & Dependency,Regime Switching & Threshold Logic,scenario_pair,state_transition,none,joint_stress_state,fx_currency_and_percent,High,High,structured_multi_output,number,5,4,4,2,2,0,3,2,3,20,20,False,True,54,25,0.463,False,True,True,5.0,1.0,,,,,,,,,
risk-133,core,Market Risk,Market Risk,Market Risk,Hedging & Basis Risk,Residual spread risk after duration hedge,risk_decomposition,Quantitative composition,,,,,,False,,Cross-Risk Interaction & Dependency,Risk Propagation & Cascades,factor_sensitivities,single_horizon,none,none,basis_points_and_currency,High,High,structured_multi_output,number,5,4,4,2,1,0,1,2,3,17,17,False,True,74,32,0.432,False,True,True,5.0,1.0,,,,,,,,,
risk-134,core,Market Risk,Market Risk,Market Risk,Reverse Stress Testing,Critical shock to leverage-limit breach,inverse_constraint_reasoning,"Rule, threshold, and constraint reasoning",,,,,,False,,Inverse-Constraint Reasoning,Regime Switching & Threshold Logic,scalar_parameters,single_horizon,none,constraint_boundary,percent_decimal_and_currency,High,High,numeric_with_intermediates,number,5,4,4,1,1,0,3,1,3,17,17,False,True,56,23,0.411,False,True,True,7.0,1.0,,,,,,,,,
risk-135,core,Risk Governance,Risk Governance,"ERM, governance, operational, and model risk",Limit Regimes,Hysteresis in risk-limit controls,finite_state_reasoning,Temporal and state reasoning,,,,,,False,,State Memory & Path Dependence,Regime Switching & Threshold Logic,event_sequence,sequential_periods,none,hysteresis,none,Moderate,Moderate,table_and_categorical,table,5,3,5,2,4,0,4,0,2,20,20,False,True,59,25,0.424,False,True,True,4.0,1.0,,,,,,,,,
risk-136,core,Liquidity Risk,Liquidity Risk,Liquidity Risk,Early Warning & Limit Governance,Consecutive-breach and cure state memory,temporal_rule_memory,Temporal and state reasoning,,,,,,False,,State Memory & Path Dependence,Regime Switching & Threshold Logic,event_sequence,sequential_periods,none,persistence_and_cure_rules,percent,Moderate,Moderate,table_and_categorical,table,7,4,5,2,5,0,4,1,2,23,23,False,True,68,32,0.471,False,True,True,5.0,1.0,,,,,,,,,
risk-137,core,Regulatory & Capital Risk,Regulatory & Capital Risk,"ERM, governance, operational, and model risk",Capital Adequacy,Joint numerator–denominator capital stress,interaction_effect_reasoning,Scenario and propagation reasoning,,,,,,False,,Cross-Risk Interaction & Dependency,Regime Switching & Threshold Logic,counterfactual_scenarios,state_transition,none,multi_threshold_regime,percent_decimal_and_currency,High,High,table_and_categorical,table,5,4,4,2,2,0,3,1,3,19,19,False,True,65,27,0.415,False,True,True,7.0,1.0,,,,,,,,,
risk-138,core,Operational Risk,Operational Risk,"ERM, governance, operational, and model risk",Risk Transfer & Insurance,Insurance recovery waterfall with aggregate cap,waterfall_state_reasoning,Temporal and state reasoning,,,,,,False,,State Memory & Path Dependence,Risk Propagation & Cascades; Regime Switching & Threshold Logic,event_sequence,sequential_events,none,aggregate_cap,percent_decimal_and_currency,High,High,table_and_numeric,table,7,4,5,2,4,0,3,1,3,22,22,False,True,61,27,0.443,False,True,True,8.0,1.0,,,,,,,,,
risk-139,core,Credit Risk,Credit Risk,Credit Risk,Recovery Risk,Discounted recovery timing and economic LGD,discounted_loss_reasoning,Quantitative composition,,,,,,False,,State Memory & Path Dependence,Risk Propagation & Cascades,scalar_parameters,delayed_cash_flow,none,threshold,percent_decimal_and_currency,High,High,structured_multi_output,number,5,3,3,1,3,0,2,1,3,16,16,False,True,46,24,0.522,False,True,True,7.0,1.0,,,,,,,,,
risk-140,core,Credit Risk,Credit Risk,Credit Risk,Guarantees & Contagion,State-dependent guarantor effectiveness,conditional_tree_reasoning,"Rule, threshold, and constraint reasoning",,,,,,False,,Cross-Risk Interaction & Dependency,Risk Propagation & Cascades,scenario_tree,single_horizon,conditional_probability,nested_default_states,percent_decimal_and_currency,High,High,numeric_with_intermediates,number,6,5,5,3,1,4,4,1,3,26,26,False,True,80,36,0.45,False,True,True,8.0,1.0,,,,,,,,,
risk-141,core,Counterparty Credit Risk,Counterparty Credit Risk,Counterparty Credit Risk,Close-Out & Margin Period of Risk,Replacement-cost growth during close-out delay,temporal_exposure_reasoning,Temporal and state reasoning,,,,,,False,,State Memory & Path Dependence,Risk Propagation & Cascades,scenario_pair,closeout_delay,none,none,percent_decimal_and_currency,High,High,structured_multi_output,number,5,3,4,1,3,0,1,1,3,16,16,False,True,67,23,0.343,False,True,True,6.0,1.0,,,,,,,,,
risk-142,core,Liquidity Risk,Liquidity Risk,Liquidity Risk,Margin Liquidity,Initial-margin procyclicality and forced-sale funding cost,cross_risk_propagation,Scenario and propagation reasoning,,,,,,False,,Risk Propagation & Cascades,Regime Switching & Threshold Logic; Cross-Risk Interaction & Dependency,rule_text_plus_parameters,state_transition,none,liquidity_trigger,percent_decimal_and_currency,High,High,structured_multi_output,number,6,4,5,2,3,0,3,1,3,21,21,False,True,78,33,0.423,False,True,True,9.0,1.0,,,,,,,,,
risk-143,core,Enterprise Risk Management,Enterprise Risk Management,"ERM, governance, operational, and model risk",Cross-Risk Aggregation,Joint market-credit tail loss distribution,joint_risk_distribution_reasoning,Probabilistic reasoning,,,,,,False,,Cross-Risk Interaction & Dependency,Regime Switching & Threshold Logic,scenario_set,single_horizon,discrete_probability,macro_state_dependence,percent_and_currency,High,High,structured_multi_output,number,6,5,4,2,1,4,2,1,3,22,22,False,True,84,22,0.262,False,True,True,8.0,1.0,,,,,,,,,
risk-144,core,Liquidity Risk,Liquidity Risk,Liquidity Risk,Collateral Reuse & Funding Chains,Rehypothecation-constrained collateral liquidity,collateral_chain_reasoning,Scenario and propagation reasoning,,,,,,False,,Risk Propagation & Cascades,Regime Switching & Threshold Logic; Cross-Risk Interaction & Dependency,scenario_pair,state_transition,none,contractual_cap_and_haircut,percent_decimal_and_currency,High,High,structured_multi_output,number,6,4,5,2,2,0,3,1,3,20,20,False,True,77,37,0.481,False,True,True,5.0,1.0,,,,,,,,,
risk-145,core,Model Risk,Model Risk,"ERM, governance, operational, and model risk",Model Governance,Challenger-model override and limit escalation,governance_rule_reasoning,"Rule, threshold, and constraint reasoning",,,,,,False,,Regime Switching & Threshold Logic,Cross-Risk Interaction & Dependency,rule_text_plus_parameters,state_transition,none,governance_override,percent_and_currency,High,High,structured_multi_output,number,5,3,5,2,2,0,4,1,3,20,20,False,True,51,21,0.412,False,True,True,6.0,1.0,,,,,,,,,
risk-146,core,Enterprise Risk Management,Enterprise Risk Management,"ERM, governance, operational, and model risk",Cross-Risk Trade-offs,Hedge-induced risk transfer across limits,multi_constraint_reasoning,"Rule, threshold, and constraint reasoning",,,,,,False,,Cross-Risk Interaction & Dependency,Regime Switching & Threshold Logic; Risk Propagation & Cascades,before_after_state,state_transition,none,multiple_constraints,currency_scaling,High,High,categorical_and_numeric,text,5,3,5,2,2,0,4,1,3,20,20,False,True,56,21,0.375,False,True,True,5.0,1.0,,,,,,,,,
long-001,long_horizon,Banking & ALM,Banking & ALM,Banking & ALM,Funding Liquidity & Leverage,"Interest-rate shock propagation through collateral, liquidity, emergency funding, and leverage constraints",long_horizon_cross_risk_composition,,,,,,,,,,,mixed,state_transition,none,multi_threshold,basis_points_percent_and_currency,High,High,structured_multi_output,table,9,5,3,2,2,0,3,2,3,20,20,False,False,134,134,1.0,False,True,,,,9.0,2.0,9.0,long,risk-075;risk-109;risk-123,3.0,,refined_prompt_identical_to_original,
long-002,long_horizon,Credit Risk,Credit Risk,Credit Risk,Bayesian Credit Monitoring & ECL,Bayesian PD updating followed by rule-triggered lifetime ECL calculation,bayesian_ecl_composition,,,,,,,,,,,mixed,sequential_periods,bayesian_probability,threshold_and_override,percent_decimal_and_currency,High,High,structured_multi_output,table,10,5,3,2,3,3,3,2,3,24,24,False,False,106,106,1.0,False,True,,,,10.0,2.0,10.0,very_long,risk-008;risk-114,2.0,,refined_prompt_identical_to_original,
long-003,long_horizon,Credit Risk,Credit Risk,Credit Risk,Stress Testing & Regulatory Capital,"Credit-migration stress propagation through expected loss, RWA, CET1 capital, and lending policy",stress_capital_propagation,,,,,,,,,,,table,state_transition,discrete_probability,threshold,percent_decimal_and_currency,High,High,structured_multi_output,table,9,5,3,2,2,1,2,2,3,20,20,False,False,117,117,1.0,False,True,,,,9.0,2.0,9.0,long,risk-008;risk-089,2.0,,refined_prompt_identical_to_original,
long-004,long_horizon,Corporate Finance,Corporate Finance,Corporate Finance,Covenants & Credit Risk,"Covenant cascade with leverage breach, spread step-up, interest-coverage breach, and debt-paydown cure",covenant_cure_reasoning,,,,,,,,,,,scalar_parameters,state_transition,none,sequential_branching,percent_decimal_and_currency,High,High,structured_multi_output,table,9,5,3,1,2,0,3,2,3,19,19,False,False,110,110,1.0,False,True,,,,9.0,2.0,9.0,long,risk-057;risk-058;risk-079,3.0,,refined_prompt_identical_to_original,
long-005,long_horizon,Banking & ALM,Banking & ALM,Banking & ALM,Liquidity Coverage & Capital,Liquidity stress repaired by asset sale with realized-loss feedback into CET1 capital,liquidity_capital_cascade,,,,,,,,,,,mixed,state_transition,none,multi_threshold,percent_decimal_and_currency,High,High,structured_multi_output,table,10,5,3,2,2,0,3,2,3,20,20,False,False,146,146,1.0,False,True,,,,10.0,2.0,10.0,very_long,risk-089;risk-100,2.0,,refined_prompt_identical_to_original,
long-006,long_horizon,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Leverage & Forced Deleveraging,Path-dependent leverage breach and transaction-cost-aware forced deleveraging,path_dependent_deleveraging,,,,,,,,,,,event_sequence,path_dependency,none,state_transition,percent_decimal_and_currency,Moderate,Moderate,structured_multi_output,table,9,5,3,2,3,0,3,2,2,20,20,False,False,135,135,1.0,False,True,,,,9.0,1.0,9.0,long,risk-053;risk-062;risk-123,3.0,,refined_prompt_identical_to_original,
long-007,long_horizon,Credit Risk,Credit Risk,Credit Risk,"Delinquency, Default & Capital","Payment-allocation path leading to 90-DPD default, collateral-adjusted LGD, lifetime ECL, and defaulted-exposure RWA",default_classification_cascade,,,,,,,,,,,event_sequence,path_dependency,none,threshold_and_override,calendar_day_count,High,High,structured_multi_output,table,10,5,3,2,3,0,3,2,3,21,21,False,False,158,158,1.0,False,True,,,,10.0,2.0,10.0,very_long,risk-008;risk-059;risk-120,3.0,,refined_prompt_identical_to_original,
long-008,long_horizon,Retirement & Pensions,Retirement & Pensions,Retirement & Pensions,Pension Funding & Sponsor Credit,Pension funding shock propagated into sponsor leverage and covenant cure,cross_balance_sheet_cascade,,,,,,,,,,,mixed,stress_then_cure,none,funding_and_covenant_rules,financial_units,High,High,structured_multi_output,table,10,5,3,2,2,0,3,2,3,20,20,False,False,142,142,1.0,False,True,,,,10.0,2.0,9.0,very_long,risk-027;risk-057;risk-075,3.0,,refined_prompt_identical_to_original,
long-009,long_horizon,Banking & ALM,Banking & ALM,Banking & ALM,Repo Liquidity & Leverage,"Rate shock and haircut jump propagated through margin liquidity, funding, and leverage",market_liquidity_leverage_cascade,,,,,,,,,,,mixed,stress_then_funding_then_recapitalization,none,margin_cash_and_leverage_rules,financial_units,High,High,structured_multi_output,table,10,5,3,2,2,0,3,2,3,20,20,False,False,167,167,1.0,False,True,,,,10.0,2.0,10.0,very_long,risk-075;risk-109;risk-110;risk-123,4.0,,refined_prompt_identical_to_original,
long-010,long_horizon,Market Risk,Market Risk,Market Risk,Derivatives Margin & Balance-Sheet Risk,"Delta-gamma market loss propagated through variation margin, funding, and leverage",derivative_margin_funding_cascade,,,,,,,,,,,mixed,intraday_shock_then_margin_then_funding,none,cash_floor_and_leverage_limit,financial_units,High,High,structured_multi_output,table,10,5,3,2,2,0,3,2,3,20,20,False,False,145,145,1.0,False,True,,,,10.0,2.0,10.0,very_long,risk-052;risk-080;risk-123,3.0,,refined_prompt_identical_to_original,
long-011,long_horizon,Banking & ALM,Banking & ALM,Banking & ALM,"Interest-Rate Risk, LCR & Capital",Rate shock with NII branch and HQLA/LCR repair feeding back into CET1 capital,alm_branching_cascade,,,,,,,,,,,mixed,stress_then_liquidity_repair_then_capital_test,none,lcr_and_capital_limits,financial_units,High,High,structured_multi_output,table,12,5,3,2,2,0,3,2,3,20,20,False,False,194,194,1.0,False,True,,,,11.0,3.0,12.0,extended_long,risk-075;risk-089;risk-100;risk-123,4.0,,refined_prompt_identical_to_original,
long-012,long_horizon,Credit Risk,Credit Risk,Credit Risk,Securitization Waterfalls,Credit-loss waterfall with trigger-driven principal diversion and interest-payment shortfall,waterfall_trigger_cascade,,,,,,,,,,,waterfall_schedule,loss_event_then_next_cashflow_period,none,subordination_trigger_and_payment_priority,financial_units,High,High,structured_multi_output,table,11,5,3,2,2,0,3,2,3,20,20,False,False,140,140,1.0,False,True,,,,11.0,2.0,11.0,very_long,,0.0,,refined_prompt_identical_to_original;no_parent_task_ids,
long-013,long_horizon,Counterparty Risk,Counterparty Credit Risk,Counterparty Credit Risk,Wrong-Way Risk & Exposure Limits,Collateral shortfall with stressed PD/LGD and ECL-adjusted counterparty limit,wrong_way_risk_cascade,,,,,,,,,,,mixed,stress_then_collateral_then_hedge,stressed_pd_lgd,collateral_cap_and_risk_limit,financial_units,High,High,structured_multi_output,table,10,5,3,2,2,2,3,2,3,22,22,False,False,148,148,1.0,False,True,,,,10.0,2.0,9.0,very_long,risk-077;risk-110,2.0,,refined_prompt_identical_to_original;domain_label_normalized,
long-014,long_horizon,Corporate Finance,Corporate Finance,Corporate Finance,Commodity Risk & Covenants,"Commodity EBITDA shock causing leverage breach, spread step-up, coverage breach, and financing cure",covenant_feedback_cascade,,,,,,,,,,,mixed,stress_then_stepup_then_cure,none,sequential_covenant_feedback,financial_units,High,High,structured_multi_output,table,12,5,3,2,2,0,3,2,3,20,20,False,False,169,169,1.0,False,True,,,,12.0,2.0,12.0,extended_long,risk-057;risk-058;risk-079,3.0,,refined_prompt_identical_to_original,
long-015,long_horizon,Capital Markets & Trading,Capital Markets & Trading,Capital Markets & Trading,Futures Margin & Forced Liquidation,Multi-day margin state with limited liquidity and transaction-cost-aware forced liquidation,path_dependent_margin_liquidation,,,,,,,,,,,event_sequence,multi_day_state_tracking,none,maintenance_call_and_forced_liquidation,financial_units,High,High,structured_multi_output,table,13,5,3,2,2,0,3,2,3,20,20,False,False,158,158,1.0,False,True,,,,13.0,2.0,12.0,extended_long,risk-052,1.0,,refined_prompt_identical_to_original,
long-016,long_horizon,Credit Risk,Credit Risk,Credit Risk,Lifetime ECL & Amortization,Lifetime ECL with collateral-driven LGD regime change and prepayment counterfactual,term_structure_counterfactual,,,,,,,,,,,cash_flow_schedule,multi_year_with_regime_change,cumulative_to_marginal_default,lgd_regime_change,financial_units,High,High,structured_multi_output,table,12,5,3,2,2,3,3,2,3,23,23,False,False,124,124,1.0,False,True,,,,12.0,2.0,12.0,extended_long,risk-008,1.0,,refined_prompt_identical_to_original,
long-017,long_horizon,Banking & ALM,Banking & ALM,Banking & ALM,Liquidity Ladder & Revolver Capacity,Path-dependent cash ladder with contingent revolver draws and exhaustion,liquidity_state_cascade,,,,,,,,,,,event_sequence,multi_day_state_tracking,none,cash_floor_with_capacity_constraint,financial_units,High,High,structured_multi_output,table,11,5,3,2,2,0,3,2,3,20,20,False,False,128,128,1.0,False,True,,,,11.0,1.0,11.0,very_long,risk-043;risk-060;risk-118,3.0,,refined_prompt_identical_to_original,
long-018,long_horizon,Credit Risk,Credit Risk,Credit Risk,Project Finance DSCR & Reserve Waterfall,"Two-period DSCR stress with reserve draw, lockup, and recovery waterfall",project_finance_state_waterfall,,,,,,,,,,,cash_flow_schedule,two_period_state_transition,none,dscr_lockup_and_reserve_priority,financial_units,High,High,structured_multi_output,table,13,5,3,2,2,0,3,2,3,20,20,False,False,154,154,1.0,False,True,,,,13.0,2.0,13.0,extended_long,,0.0,,refined_prompt_identical_to_original;no_parent_task_ids,
long-019,long_horizon,Banking & ALM,Banking & ALM,Banking & ALM,"Operational Loss, Insurance & Capital","Operational loss with partial insurance recovery, RWA shock, and loss-making asset-shedding cure",operational_capital_cascade,,,,,,,,,,,mixed,incident_then_recovery_then_rwa_update_then_cure,partial_recovery_realization,capital_limit_and_asset_sale,financial_units,High,High,structured_multi_output,table,12,5,3,2,2,1,3,2,3,21,21,False,False,157,157,1.0,False,True,,,,12.0,2.0,11.0,extended_long,risk-089;risk-106;risk-123,3.0,,refined_prompt_identical_to_original,
long-020,long_horizon,Corporate Finance,Corporate Finance,Corporate Finance,Interest-Rate Hedging & Covenants,"Floating-rate debt and swap hedge feeding into coverage breach, margin step-up, and financing cure",hedge_covenant_feedback,,,,,,,,,,,mixed,rate_shock_then_penalty_then_cure,none,coverage_trigger_and_funding_priority,financial_units,High,High,structured_multi_output,table,12,5,3,2,2,0,3,2,3,20,20,False,False,181,181,1.0,False,True,,,,12.0,2.0,11.0,extended_long,risk-057;risk-058;risk-079,3.0,,refined_prompt_identical_to_original,
long-021,long_horizon,Market Risk,Market Risk,Market Risk,Funding Liquidity / Repo,"Fire-sale feedback between collateral haircuts, repo deleveraging, market impact, and leverage",feedback_loop_reasoning,,,,,,,,,,,scalar_parameters,sequential_state_updates,none,nested_thresholds_and_feedback,percent_decimal,High,High,multi_numeric_decision,multi_numeric + decision,14,5,3,1,2,0,3,1,3,18,18,False,True,177,143,0.808,False,True,,,,14.0,3.0,13.0,extended_long,risk-075;risk-109;risk-110;risk-123,4.0,,,
long-022,long_horizon,Banking & ALM,Banking & ALM,Banking & ALM,Deposit Pricing / Liquidity Risk,"Deposit-pricing trade-off across NII, runoff, LCR repair, and CET1",branching_policy_optimization,,,,,,,,,,,scenario_set,stress_window_state_update,none,policy_branching_and_thresholds,bps_percent_decimal,High,High,multi_scenario_numeric_decision,scenario comparison + decision,14,5,3,2,2,0,3,2,3,18,20,True,True,236,142,0.602,False,True,,,,11.0,4.0,16.0,extended_long,risk-075;risk-100;risk-109;risk-123,4.0,,difficulty_recorded_ne_component_sum,
long-023,long_horizon,Counterparty Risk,Counterparty Credit Risk,Counterparty Credit Risk,Wrong-Way Risk / Collateral,"Endogenous credit downgrade linking commodity stress, collateral terms, ECL, and hedge sizing",endogenous_regime_switch,,,,,,,,,,,mixed,state_transition,PD_based_expected_loss,endogenous_rule_switch,percent_decimal,High,High,multi_numeric_decision,multi_numeric + triggered regime + optimization,13,5,3,2,2,2,3,1,3,18,21,True,True,205,103,0.502,False,True,,,,12.0,3.0,13.0,extended_long,risk-077;risk-079;risk-110;risk-123,4.0,,difficulty_recorded_ne_component_sum;domain_label_normalized,
long-024,long_horizon,Market Risk,Market Risk,Market Risk,Mortgage / Funding Liquidity,"MBS extension risk propagated into repo margin, forced sale, and leverage",state_dependent_collateral_reasoning,,,,,,,,,,,scalar_parameters,state_transition,none,threshold_regime_and_cure,bps_percent_decimal,High,High,multi_numeric_decision,multi_numeric + state trigger,13,5,3,1,2,0,3,2,3,18,19,True,True,171,82,0.48,False,True,,,,13.0,3.0,12.0,extended_long,risk-075;risk-109;risk-110;risk-123,4.0,,difficulty_recorded_ne_component_sum,
long-025,long_horizon,Banking & ALM,Banking & ALM,Banking & ALM,Corporate Liquidity / Asset-Based Lending,Borrowing-base deficiency and path-dependent liquidity under changing collateral eligibility,borrowing_base_state_tracking,,,,,,,,,,,event_sequence,multi_event_state_tracking,none,repeated_capacity_constraints,percent_decimal,High,High,state_trace_multi_numeric,state trace + decision,14,5,3,2,3,0,3,1,3,18,20,True,True,213,100,0.469,False,True,,,,14.0,3.0,15.0,extended_long,risk-060;risk-079;risk-118;risk-123,4.0,,difficulty_recorded_ne_component_sum,
long-026,long_horizon,Credit Risk,Credit Risk,Credit Risk,Project Finance,DSCR-triggered reserve draw and coupon step-up with next-period DSRA refill and cash sweep,multi_period_waterfall,,,,,,,,,,,cash_flow_schedule,multi_period_state_dependency,none,trigger_persistence_and_waterfall,percent_decimal,High,High,multi_period_numeric,two-period state trace,14,5,3,2,3,0,3,1,3,18,20,True,True,180,81,0.45,False,True,,,,14.0,3.0,15.0,extended_long,risk-058;risk-079;risk-118,3.0,,difficulty_recorded_ne_component_sum,
long-027,long_horizon,Corporate Finance,Corporate Finance,Corporate Finance,FX / Liquidity / Covenants,Cross-currency hedge liquidity risk feeding into leverage and interest-coverage covenants,hedge_liquidity_tradeoff,,,,,,,,,,,scalar_parameters,state_transition,none,triggered_coupon_and_dual_constraints,currency_and_percent,High,High,multi_numeric_decision,multi_numeric + dual-covenant cure,13,5,3,1,2,0,3,2,3,18,19,True,True,203,88,0.433,False,True,,,,13.0,3.0,13.0,extended_long,risk-058;risk-079;risk-118;risk-123,4.0,,difficulty_recorded_ne_component_sum,
long-028,long_horizon,Counterparty Risk,Counterparty Credit Risk,Counterparty Credit Risk,Central Counterparty / Clearing,CCP default waterfall propagated through member liquidity and CET1 capital,default_waterfall_capital_propagation,,,,,,,,,,,rule_text_plus_parameters,sequential_waterfall_state,none,waterfall_and_liquidity_threshold,percent_decimal,High,High,multi_numeric_decision,waterfall + liquidity + capital,13,5,3,2,2,0,3,1,3,18,19,True,True,200,90,0.45,False,True,,,,12.0,3.0,12.0,extended_long,risk-100;risk-109;risk-119;risk-123,4.0,,difficulty_recorded_ne_component_sum;domain_label_normalized,
long-029,long_horizon,Banking & ALM,Banking & ALM,Banking & ALM,Capital Management,Minimum-loss balance-sheet remediation under simultaneous CET1 and leverage constraints,constrained_financial_optimization,,,,,,,,,,,scalar_parameters,post_stress_remediation,none,simultaneous_constraints,percent_decimal,High,High,optimization_numeric,constrained optimization,13,5,3,1,1,0,3,1,3,18,17,True,True,163,67,0.411,False,True,,,,10.0,4.0,11.0,very_long,risk-089;risk-100;risk-123,3.0,,difficulty_recorded_ne_component_sum,
long-030,long_horizon,Insurance & Actuarial,Insurance & Actuarial,Insurance & Actuarial,ALM / Lapse Liquidity,Rate-duration stress combined with lapse-driven forced sale and solvency feedback,asset_liability_liquidity_feedback,,,,,,,,,,,event_sequence,sequential_stress_events,none,liquidity_and_solvency_thresholds,bps_percent_decimal,High,High,multi_numeric_decision,multi_numeric + solvency decision,14,5,3,2,3,0,2,2,3,18,20,True,True,170,78,0.459,False,True,,,,13.0,3.0,13.0,extended_long,risk-075;risk-118;risk-123,3.0,,difficulty_recorded_ne_component_sum,
probe-001,probe,Banking & ALM,Banking & ALM,Banking & ALM,Liquidity Risk,LCR under state-dependent eligibility rules,rule_revision_reasoning,,Assumption revision and convention override,Assumption invalidation / late rule override,short_long_escalation,probe-002,short,,,,,scalar_parameters,none,none,state_triggered_rule_override,none,Medium,Moderate,multi_numeric_decision,number,5,3,2,1,1,0,2,0,2,11,11,False,False,75,75,1.0,False,True,,,,5.0,2.0,4.0,diagnostic_short,risk-081;risk-120,2.0,https://www.micro1.ai/benchmark/realm-financial,refined_prompt_identical_to_original;knowledge_label_normalized,
probe-002,probe,Banking & ALM,Banking & ALM,Banking & ALM,Funding Liquidity & Leverage,Endogenous haircut regime after leverage deterioration,dynamic_rule_revision,,Assumption revision and convention override,Assumption invalidation / dynamic replanning,short_long_escalation,probe-001,long,,,,,mixed,sequential_state_updates,none,endogenous_regime_switch,none,High,High,multi_numeric_decision,table,10,5,4,2,3,0,3,1,3,21,21,False,False,184,184,1.0,False,True,,,,9.0,3.0,9.0,diagnostic_long,long-001;risk-109;risk-120,3.0,https://www.micro1.ai/benchmark/realm-financial,refined_prompt_identical_to_original,
probe-003,probe,Banking & ALM,Banking & ALM,Banking & ALM,Liquidity Risk,Denominator-aware liquidity trend audit,claim_audit,,Verification versus causal consistency,Narrative-vs-numeric consistency,short_long_escalation,probe-004,short,,,,,scalar_parameters,none,none,none,none,Low,Low,multi_numeric_text,number,4,2,2,1,1,0,1,0,1,8,8,False,False,56,56,1.0,False,True,,,,4.0,2.0,3.0,diagnostic_short,risk-113,1.0,https://github.com/TongjiFinLab/FinReasoning,refined_prompt_identical_to_original,
probe-004,probe,Banking & ALM,Banking & ALM,Banking & ALM,Capital Adequacy,Narrative audit with capital remediation,hierarchical_claim_audit,,Verification versus causal consistency,Narrative-vs-numeric consistency across remediation,short_long_escalation,probe-003,long,,,,,mixed,sequential_period_and_remediation,none,threshold_then_remediation,none,Medium,Moderate,multi_numeric_audit_decision,table,8,4,4,2,2,0,3,1,2,18,18,False,False,142,142,1.0,False,True,,,,8.0,3.0,7.0,diagnostic_long,risk-112;risk-113,2.0,https://github.com/TongjiFinLab/FinReasoning,refined_prompt_identical_to_original;knowledge_label_normalized,
probe-005,probe,Market Risk,Market Risk,Market Risk,Portfolio Risk,Correlation-driven risk with unchanged marginals,dependence_reasoning,,Verification versus causal consistency,Verification-to-causal-depth transition,short_long_escalation,probe-006,short,,,,,scalar_parameters,none,correlation,none,none,Medium,Moderate,multi_numeric_explanation,number,4,3,2,1,0,2,1,0,2,11,11,False,False,57,57,1.0,False,True,,,,4.0,2.0,3.0,diagnostic_short,risk-115,1.0,https://github.com/TongjiFinLab/FinReasoning,refined_prompt_identical_to_original;knowledge_label_normalized,
probe-006,probe,Counterparty Risk,Counterparty Credit Risk,Counterparty Credit Risk,Wrong-Way Risk,State-conditioned exposure-credit dependence,probabilistic_causal_composition,,Verification versus causal consistency,Verification-to-causal-depth / wrong-way risk,short_long_escalation,probe-005,long,,,,,scenario_set,none,state_conditioned_dependence,reserve_rule,none,High,High,multi_numeric_explanation_decision,table,9,5,4,2,1,3,2,1,3,21,21,False,False,120,120,1.0,False,True,,,,8.0,4.0,9.0,diagnostic_long,risk-115,1.0,https://github.com/TongjiFinLab/FinReasoning,refined_prompt_identical_to_original;domain_label_normalized,
probe-007,probe,Market Risk,Market Risk,Market Risk,Value at Risk,Portfolio VaR with missing correlation,partial_identifiability,,Missing information and calibration,Partial identifiability / calibrated abstention,short_long_escalation,probe-008,short,,,,,scalar_parameters,none,unknown_correlation_bounds,none,none,Medium,Moderate,range_plus_components,number,5,3,3,1,0,3,1,0,2,13,13,False,False,64,64,1.0,False,True,,,,5.0,3.0,5.0,diagnostic_short,risk-081;risk-100;risk-102,3.0,https://juristech.net/juristechs-2026-llm-benchmark-for-ai-hallucination-in-finance/,refined_prompt_identical_to_original;knowledge_label_normalized,
probe-008,probe,Credit Risk,Credit Risk,Credit Risk,Economic Capital,Capital adequacy under uncertain asset correlation,bounded_uncertainty_reasoning,,Missing information and calibration,Partial identifiability with downstream decision,short_long_escalation,probe-007,long,,,,,mixed,none,bounded_unknown_correlation,buffer_adequacy_by_range,none,High,High,multi_numeric_range_decision,table,8,5,4,2,1,4,2,1,3,22,22,False,False,127,127,1.0,False,True,,,,7.0,4.0,8.0,diagnostic_long,risk-081;risk-115,2.0,https://juristech.net/juristechs-2026-llm-benchmark-for-ai-hallucination-in-finance/,refined_prompt_identical_to_original,
probe-009,probe,Banking & ALM,Banking & ALM,Banking & ALM,Capital Adequacy,Unrounded regulatory-threshold comparison,precision_boundary_reasoning,,Numerical exactness and scale,Precision / threshold-boundary reasoning,short_long_escalation,probe-010,short,,,,,scalar_parameters,none,none,unrounded_threshold,million_to_dollars,Low,Low,numeric_decision,number,4,2,2,1,0,0,2,2,1,10,10,False,False,56,56,1.0,False,True,,,,4.0,1.0,3.0,diagnostic_short,risk-083;risk-088,2.0,https://github.com/TongjiFinLab/FinReasoning,refined_prompt_identical_to_original,
probe-010,probe,Credit Risk,Credit Risk,Credit Risk,Loan Covenants,Rounding-sensitive covenant cascade,precision_triggered_state_chain,,Numerical exactness and scale,Precision boundary with downstream regime cascade,short_long_escalation,probe-009,long,,,,,event_sequence,two_period_state_update,none,multiple_threshold_triggers,millions,Medium,Moderate,multi_numeric_state_decision,table,9,5,4,2,3,0,4,1,2,21,21,False,False,127,127,1.0,False,True,,,,8.0,2.0,8.0,diagnostic_long,risk-079;risk-083;risk-120,3.0,https://github.com/TongjiFinLab/FinReasoning,refined_prompt_identical_to_original;knowledge_label_normalized,
probe-011,probe,Credit Risk,Credit Risk,Credit Risk,IFRS 9 / ECL,Scenario-weighted PD with staging trigger,scenario_to_rule_reasoning,,Scenario propagation,Scenario propagation into endogenous classification,short_long_escalation,probe-012,short,,,,,scenario_set,none,scenario_weighting,classification_trigger,none,Medium,Moderate,multi_numeric_decision,number,5,3,2,1,1,2,2,1,2,14,14,False,False,77,77,1.0,False,True,,,,5.0,2.0,4.0,diagnostic_short,risk-114;risk-115,2.0,https://www.micro1.ai/benchmark/realm-financial,refined_prompt_identical_to_original;knowledge_label_normalized,
probe-012,probe,Credit Risk,Credit Risk,Credit Risk,Loan Covenants,Endogenous coupon and cure hierarchy across scenarios,scenario_state_machine,,Scenario propagation,Scenario propagation with interacting covenant hierarchy,short_long_escalation,probe-011,long,,,,,scenario_set,state_then_cure_retest,none,nested_rule_hierarchy,none,High,High,multi_scenario_state_decision,table,11,5,5,2,3,1,4,1,3,24,24,False,False,144,144,1.0,False,True,,,,9.0,4.0,10.0,diagnostic_long,long-006;risk-079;risk-120,3.0,https://www.micro1.ai/benchmark/realm-financial,refined_prompt_identical_to_original,
probe-013,probe,Credit Risk,Credit Risk,Credit Risk,Loan Covenants,As-of-date covenant calculation from updates,temporal_evidence_alignment,,Temporal recency and period alignment,Temporal evidence recency / stale-anchor resistance,short_long_escalation,probe-014,short,,,,,event_sequence,as_of_date_updates,none,none,none,Low,Low,numeric_decision,number,5,3,2,1,3,0,0,0,1,10,10,False,False,68,68,1.0,False,True,,,,4.0,1.0,3.0,diagnostic_short,risk-103;risk-104,2.0,https://arxiv.org/abs/2311.11944,refined_prompt_identical_to_original,
probe-014,probe,Credit Risk,Credit Risk,Credit Risk,Loan Covenants,Cutoff-date alignment and future-event exclusion,temporal_source_reconciliation,,Temporal recency and period alignment,Temporal evidence recency with cutoff and future distractor,short_long_escalation,probe-013,long,,,,,mixed,dated_updates_with_cutoff,none,covenant_margin_trigger,none,Medium,Moderate,multi_numeric_audit_decision,table,9,5,4,2,4,0,2,1,2,20,20,False,False,175,175,1.0,False,True,,,,7.0,3.0,7.0,diagnostic_long,risk-103;risk-104;risk-113,3.0,https://arxiv.org/abs/2311.11944,refined_prompt_identical_to_original;knowledge_label_normalized,
probe-015,probe,Investments & Portfolio Management,Investments & Portfolio Management,Investments & Portfolio Management,Risk Budgeting,Constraint-first capital allocation,constrained_decision,,Analysis-to-decision consistency,Analysis-to-decision consistency under hard constraint,short_long_escalation,probe-016,short,,,,,scalar_parameters,none,none,hard_risk_constraint,none,Low,Low,categorical_with_reason,text,3,2,2,1,0,0,2,0,1,8,8,False,False,66,66,1.0,False,True,,,,4.0,2.0,3.0,diagnostic_short,risk-093,1.0,https://www.micro1.ai/benchmark/realm-financial,refined_prompt_identical_to_original,
probe-016,probe,Market Risk,Market Risk,Market Risk,Hedging & Risk Limits,Multi-constraint hedge selection,constrained_multi_branch_decision,,Analysis-to-decision consistency,Analysis-to-decision consistency across multiple constraints,short_long_escalation,probe-015,long,,,,,scenario_set,none,none,multi_constraint_feasibility,none,Medium,Moderate,table_plus_categorical_decision,table,10,4,5,2,1,0,4,1,2,19,19,False,False,168,168,1.0,False,True,,,,6.0,4.0,11.0,diagnostic_long,risk-093;risk-124,2.0,https://www.micro1.ai/benchmark/realm-financial,refined_prompt_identical_to_original;knowledge_label_normalized,
probe-017,probe,Corporate Finance,Corporate Finance,Corporate Finance,Covenant Risk,Contract-specific leverage definitions,definition_override_reasoning,,Assumption revision and convention override,Contract definition override vs trained-in convention,short_long_escalation,probe-018,short,,,,,rule_text_plus_parameters,none,none,threshold_rule,mixed_units,High,High,multi_numeric,table,5,3,2,1,0,0,2,1,3,12,12,False,False,118,118,1.0,False,True,,,,5.0,2.0,4.0,diagnostic_short,risk-105,1.0,https://github.com/TongjiFinLab/FinReasoning,refined_prompt_identical_to_original,
probe-018,probe,Corporate Finance,Corporate Finance,Corporate Finance,Covenant Risk,"Contract leverage, cash sweep, equity cure",semantic_state_update,,Assumption revision and convention override,Semantic definition fidelity under downstream remediation,short_long_escalation,probe-017,long,,,,,rule_text_plus_parameters,sequential_periods,none,nested_rules,mixed_units,High,High,multi_numeric,table,8,4,3,2,2,0,3,1,3,18,18,False,False,173,173,1.0,False,True,,,,8.0,3.0,7.0,diagnostic_long,risk-093;risk-105,2.0,https://github.com/TongjiFinLab/FinReasoning,refined_prompt_identical_to_original,
probe-019,probe,Counterparty Risk,Counterparty Credit Risk,Counterparty Credit Risk,Exposure Limits,Stress-column alignment,structured_data_alignment,,Structural (tabular and hierarchical) complexity,2D header/value alignment,short_long_escalation,probe-020,short,,,,,table,none,none,threshold_rule,none,Low,Low,numeric_plus_classification,table,5,2,2,3,0,0,1,0,1,10,9,True,False,76,76,1.0,False,True,,,,4.0,2.0,3.0,diagnostic_short,,0.0,https://arxiv.org/abs/2603.07316,difficulty_recorded_ne_component_sum;refined_prompt_identical_to_original;domain_label_normalized,
probe-020,probe,Counterparty Risk,Counterparty Credit Risk,Counterparty Credit Risk,Exposure Limits,Repeated-label spreadsheet extraction,hierarchical_table_alignment,,Structural (tabular and hierarchical) complexity,Hierarchical spreadsheet structure and repeated-label binding,short_long_escalation,probe-019,long,,,,,multi_section_table,none,none,multiple_thresholds,none,Medium,Moderate,table,table,8,4,3,4,0,0,2,0,2,17,15,True,False,163,163,1.0,False,True,,,,8.0,4.0,7.0,diagnostic_long,,0.0,https://arxiv.org/abs/2603.07316,difficulty_recorded_ne_component_sum;refined_prompt_identical_to_original;domain_label_normalized;knowledge_label_normalized,
probe-021,probe,Market Risk,Market Risk,Market Risk,VaR,Two-asset correlated VaR,financial_formula_application,,Numerical exactness and scale,Numerical exactness under correlation,short_long_escalation,probe-022,short,,,,,scalar_parameters,none,correlation,none,currency_scale,Medium,Moderate,number,table,5,3,1,1,0,2,0,1,2,12,10,True,False,49,49,1.0,False,True,,,,4.0,2.0,3.0,diagnostic_short,risk-090,1.0,https://github.com/TongjiFinLab/FinReasoning,difficulty_recorded_ne_component_sum;refined_prompt_identical_to_original;knowledge_label_normalized,
probe-022,probe,Enterprise Risk,Enterprise Risk Management,"ERM, governance, operational, and model risk",Economic Capital,Correlated economic-capital aggregation,multi_branch_formula_reasoning,,Numerical exactness and scale,Numerical exactness across multiple correlated branches,short_long_escalation,probe-021,long,,,,,scalar_parameters,scenario_transition,correlation,threshold_rule,currency_scale,High,High,multi_numeric,table,8,4,3,2,1,3,1,1,3,18,18,False,False,102,102,1.0,False,True,,,,8.0,4.0,8.0,diagnostic_long,risk-090,1.0,https://github.com/TongjiFinLab/FinReasoning,refined_prompt_identical_to_original;domain_label_normalized,
probe-023,probe,Credit Risk,Credit Risk,Credit Risk,Expected Loss,Verification calibration,verification_reasoning,,Verification versus causal consistency,Calibrated verification / resisting forced-error framing,short_long_escalation,probe-024,short,,,,,reasoning_trace,none,probability,conditional_instruction,percent_decimal,Low,Low,verification,table,4,2,2,1,0,1,1,1,1,9,9,False,False,66,66,1.0,False,True,,,,4.0,1.0,3.0,diagnostic_short,risk-087,1.0,https://github.com/TongjiFinLab/FinReasoning,refined_prompt_identical_to_original,
probe-024,probe,Enterprise Risk,Enterprise Risk Management,"ERM, governance, operational, and model risk",Model Validation,Independent-error localization,graph_verification,,Verification versus causal consistency,Verification precision plus dependency-aware error classification,short_long_escalation,probe-023,long,,,,,reasoning_trace,sequential_periods,probability,max_floor_rule,percent_decimal,Medium,Moderate,audit_report,table,8,4,4,2,1,1,2,1,2,19,17,True,False,133,133,1.0,False,True,,,,7.0,3.0,7.0,diagnostic_long,risk-112,1.0,https://github.com/TongjiFinLab/FinReasoning,difficulty_recorded_ne_component_sum;refined_prompt_identical_to_original;domain_label_normalized;knowledge_label_normalized,
probe-025,probe,Market Risk,Market Risk,Market Risk,Cross-Asset Risk,Branch-local correction,dependency_aware_debugging,,Verification versus causal consistency,Local correction without contaminating independent branches,short_long_escalation,probe-026,short,,,,,reasoning_trace,none,none,branch_independence,fx_conversion,Medium,Moderate,multi_numeric,table,6,3,3,2,0,0,2,2,2,15,14,True,False,88,88,1.0,False,True,,,,5.0,3.0,5.0,diagnostic_short,risk-112,1.0,https://github.com/TongjiFinLab/FinReasoning,difficulty_recorded_ne_component_sum;refined_prompt_identical_to_original;knowledge_label_normalized,
probe-026,probe,Enterprise Risk,Enterprise Risk Management,"ERM, governance, operational, and model risk",Stress Testing,Dependency-graph audit and coincidental equality,graph_audit_reasoning,,Verification versus causal consistency,Graph-aware verification without hallucinated correction,short_long_escalation,probe-025,long,,,,,reasoning_trace,sequential_periods,probability,max_floor_rule,percent_decimal,Medium,Moderate,audit_report,table,9,4,4,2,2,1,2,1,2,19,18,True,False,142,142,1.0,False,True,,,,8.0,4.0,8.0,diagnostic_long,risk-109;risk-112,2.0,https://github.com/TongjiFinLab/FinReasoning,difficulty_recorded_ne_component_sum;refined_prompt_identical_to_original;domain_label_normalized;knowledge_label_normalized,
probe-027,probe,Counterparty Risk,Counterparty Credit Risk,Counterparty Credit Risk,Collateral Management,CSA rule hierarchy,rule_hierarchy_reasoning,,Assumption revision and convention override,Knowledge-conflict and rule-override fidelity,short_long_escalation,probe-028,short,,,,,rule_text_plus_parameters,state_dependent,none,override_hierarchy,none,Medium,Moderate,numeric_plus_classification,table,5,3,3,1,1,0,3,0,2,14,13,True,False,92,92,1.0,False,True,,,,5.0,3.0,4.0,diagnostic_short,risk-120,1.0,https://arxiv.org/abs/2601.15495,difficulty_recorded_ne_component_sum;refined_prompt_identical_to_original;domain_label_normalized;knowledge_label_normalized,
probe-028,probe,Banking & ALM,Banking & ALM,Banking & ALM,Secured Funding,Haircut hierarchy with endogenous sale impact,conflict_propagation_reasoning,,Assumption revision and convention override,Multi-conflict rule propagation with downstream feedback,short_long_escalation,probe-027,long,,,,,rule_text_plus_parameters,sequential_state,none,override_and_feedback,percent_decimal,High,High,multi_numeric,table,9,5,4,2,2,0,3,1,3,20,20,False,False,169,169,1.0,False,True,,,,9.0,4.0,8.0,diagnostic_long,risk-110;risk-120,2.0,https://arxiv.org/abs/2601.15495,refined_prompt_identical_to_original,
probe-029,probe,Credit Risk,Credit Risk,Credit Risk,Expected Loss,Scale and unit conversion,unit_sensitive_calculation,,Numerical exactness and scale,Scale/magnitude fidelity,short_long_escalation,probe-030,short,,,,,scalar_parameters,none,probability,none,bps_decimal_currency,Low,Low,number,table,4,2,1,1,0,1,0,3,1,10,9,True,False,25,25,1.0,False,True,,,,3.0,1.0,2.0,diagnostic_short,risk-088,1.0,https://github.com/TongjiFinLab/FinReasoning,difficulty_recorded_ne_component_sum;refined_prompt_identical_to_original,
probe-030,probe,Counterparty Risk,Counterparty Credit Risk,Counterparty Credit Risk,Expected Loss,Multi-unit expected loss aggregation,multi_unit_reasoning,,Numerical exactness and scale,Scale and unit fidelity across heterogeneous quantities,short_long_escalation,probe-029,long,,,,,mixed,none,probability,threshold_rule,fx_bps_currency,Medium,Moderate,multi_numeric,table,8,4,2,3,0,2,1,3,2,18,17,True,False,100,100,1.0,False,True,,,,7.0,3.0,7.0,diagnostic_long,risk-088,1.0,https://github.com/TongjiFinLab/FinReasoning,difficulty_recorded_ne_component_sum;refined_prompt_identical_to_original;domain_label_normalized;knowledge_label_normalized,
probe-031,probe,Corporate Finance,Corporate Finance,Corporate Finance,Covenant Analysis,Period-aligned interest coverage,period_alignment_reasoning,,Temporal recency and period alignment,Temporal denominator/numerator alignment,short_long_escalation,probe-032,short,,,,,scalar_parameters,period_alignment,none,none,none,Low,Low,multi_numeric,table,4,2,2,1,2,0,0,0,2,10,9,True,False,42,42,1.0,False,True,,,,4.0,2.0,3.0,diagnostic_short,risk-113,1.0,https://github.com/TongjiFinLab/FinReasoning,difficulty_recorded_ne_component_sum;refined_prompt_identical_to_original,
probe-032,probe,Corporate Finance,Corporate Finance,Corporate Finance,Covenant Analysis,Standalone vs TTM covenant horizon,multi_horizon_temporal_reasoning,,Temporal recency and period alignment,Temporal-horizon selection under plausible but wrong narrative,short_long_escalation,probe-031,long,,,,,mixed,rolling_periods,none,metric_selection,none,Medium,Moderate,audit_report,table,7,4,3,2,3,0,2,0,2,17,16,True,False,105,105,1.0,False,True,,,,7.0,3.0,6.0,diagnostic_long,risk-113,1.0,https://github.com/TongjiFinLab/FinReasoning,difficulty_recorded_ne_component_sum;refined_prompt_identical_to_original;knowledge_label_normalized,
probe-033,probe,Credit Risk,Credit Risk,Credit Risk,Concentration Risk,Hierarchical exposure aggregation,hierarchical_aggregation,,Structural (tabular and hierarchical) complexity,Hierarchical double-counting resistance,short_long_escalation,probe-034,short,,,,,hierarchical_table,none,none,aggregation_rule,none,Low,Low,number,table,4,2,3,3,0,0,1,0,1,11,10,True,False,63,63,1.0,False,True,,,,4.0,3.0,3.0,diagnostic_short,,0.0,https://arxiv.org/abs/2603.07316,difficulty_recorded_ne_component_sum;refined_prompt_identical_to_original,
probe-034,probe,Credit Risk,Credit Risk,Credit Risk,RWA & Concentration,Nested exposure hierarchy and RWA,hierarchical_weighted_aggregation,,Structural (tabular and hierarchical) complexity,Nested subtotal exclusion under weighted aggregation,short_long_escalation,probe-033,long,,,,,hierarchical_table,none,none,aggregation_rule,percent_decimal,Medium,Moderate,multi_numeric,table,8,4,4,4,0,0,2,1,3,19,18,True,False,132,132,1.0,False,True,,,,8.0,5.0,8.0,diagnostic_long,risk-089,1.0,https://arxiv.org/abs/2603.07316,difficulty_recorded_ne_component_sum;refined_prompt_identical_to_original;knowledge_label_normalized,
probe-035,probe,Credit Risk,Credit Risk,Credit Risk,Early Warning,Bayesian default update,bayesian_reasoning,,Probabilistic conditioning,Base-rate neglect / conditional inversion,short_long_escalation,probe-036,short,,,,,scalar_parameters,none,bayesian,none,percent_decimal,Medium,Moderate,number,table,5,3,2,1,0,3,0,1,2,14,12,True,False,37,37,1.0,False,True,,,,4.0,2.0,4.0,diagnostic_short,risk-114,1.0,https://github.com/TongjiFinLab/FinReasoning,difficulty_recorded_ne_component_sum;refined_prompt_identical_to_original;knowledge_label_normalized,
probe-036,probe,Credit Risk,Credit Risk,Credit Risk,Early Warning & Stress,Bayesian PD with odds-based stress rule,probabilistic_scenario_reasoning,,Probabilistic conditioning,Bayesian conditioning plus nontrivial probability transformation,short_long_escalation,probe-035,long,,,,,rule_text_plus_parameters,scenario_transition,bayesian,nested_thresholds,percent_decimal,High,High,multi_numeric,table,9,5,3,2,1,4,3,1,3,21,22,True,False,121,121,1.0,False,True,,,,8.0,3.0,8.0,diagnostic_long,risk-114;risk-115,2.0,https://github.com/TongjiFinLab/FinReasoning,difficulty_recorded_ne_component_sum;refined_prompt_identical_to_original,
probe-037,probe,Market Risk,Market Risk,Market Risk,Risk Limits,Minimum-cost hedge under hard constraint,constrained_optimization,,Analysis-to-decision consistency,Optimization vs mere improvement,short_long_escalation,probe-038,short,,,,,scenario_set,none,none,hard_constraint,currency_scale,Low,Low,choice,table,4,2,2,1,0,0,2,1,1,10,9,True,False,57,57,1.0,False,True,,,,4.0,3.0,3.0,diagnostic_short,risk-093,1.0,https://www.micro1.ai/benchmark/realm-financial,difficulty_recorded_ne_component_sum;refined_prompt_identical_to_original,
probe-038,probe,Enterprise Risk,Enterprise Risk Management,"ERM, governance, operational, and model risk",Hedge Optimization,Multi-constraint hedge feasibility,discrete_constrained_optimization,,Analysis-to-decision consistency,Decision consistency when no feasible action exists,short_long_escalation,probe-037,long,,,,,scenario_set,sequential_state,none,multiple_hard_constraints,currency_scale,High,High,choice_plus_proof,table,10,5,4,2,2,0,3,1,3,21,20,True,False,97,97,1.0,False,True,,,,8.0,5.0,9.0,diagnostic_long,risk-093;risk-124,2.0,https://www.micro1.ai/benchmark/realm-financial,difficulty_recorded_ne_component_sum;refined_prompt_identical_to_original;domain_label_normalized,
probe-039,probe,Derivatives,Derivatives,Derivatives,Greeks & Stress,Delta-gamma approximation,nonlinear_financial_reasoning,,Numerical exactness and scale,Linear-heuristic override by second-order finance,short_long_escalation,probe-040,short,,,,,scalar_parameters,none,none,none,percent_decimal,Medium,Moderate,multi_numeric,table,4,3,2,1,0,0,0,1,2,11,9,True,False,41,41,1.0,False,True,,,,4.0,3.0,3.0,diagnostic_short,,0.0,https://github.com/TongjiFinLab/FinReasoning,difficulty_recorded_ne_component_sum;refined_prompt_identical_to_original;knowledge_label_normalized,
probe-040,probe,Derivatives,Derivatives,Derivatives,Market & Liquidity Risk,Delta-gamma-vega stress with margin trigger,nonlinear_cross_risk_reasoning,,Numerical exactness and scale,Second-order sensitivity plus downstream state transition,short_long_escalation,probe-039,long,,,,,mixed,sequential_state,none,threshold_trigger,percent_decimal,High,High,multi_numeric,table,8,4,3,2,2,0,2,1,3,18,17,True,False,98,98,1.0,False,True,,,,7.0,4.0,7.0,diagnostic_long,risk-109,1.0,https://github.com/TongjiFinLab/FinReasoning,difficulty_recorded_ne_component_sum;refined_prompt_identical_to_original,
probe-041,probe,Credit Risk,Credit Risk,Credit Risk,IFRS 9 / Staging,Significant increase in credit risk despite relationship-manager preference,rule_override_under_social_pressure,,"Framing, authority, and sycophancy",Contextual sycophancy / authority anchoring,short_long_escalation,probe-042,short,,,,,rule_text_plus_parameters,none,none,binary_rule,percent_decimal,High,High,mixed,text_and_numeric,5,3,2,1,0,0,2,1,3,12,12,False,False,107,107,1.0,False,True,,,,5.0,2.0,4.0,diagnostic_short,,0.0,https://doi.org/10.1145/3772318.3791915,refined_prompt_identical_to_original,
probe-042,probe,Banking & ALM,Banking & ALM,Banking & ALM,Capital Adequacy,"Stress loss, RWA migration and remediation under management advocacy",long_horizon_social_pressure,,"Framing, authority, and sycophancy",Contextual sycophancy amplified by multi-step remediation,short_long_escalation,probe-041,long,,,,,mixed,sequential_periods,none,multi_stage_rule,million_billion_percent,High,High,mixed,text_and_numeric,9,5,4,2,2,0,3,2,3,21,21,False,False,124,124,1.0,False,True,,,,9.0,4.0,8.0,diagnostic_long,,0.0,https://doi.org/10.1145/3772318.3791915,refined_prompt_identical_to_original,
probe-043,probe,Liquidity Risk,Liquidity Risk,Liquidity Risk,Liquidity Monitoring,Path-dependent liquidity breach under role-swapped narratives,role_invariance,,"Framing, authority, and sycophancy",Narrator identity / role authority bias,framing_twin,probe-044,short,,,,,event_sequence,sequential_periods,none,threshold,million,Medium,Moderate,mixed,text_and_numeric,5,3,3,1,2,0,2,1,2,14,14,False,False,72,72,1.0,False,True,,,,5.0,2.0,4.0,diagnostic_short,,0.0,https://doi.org/10.1145/3772318.3791915,refined_prompt_identical_to_original;knowledge_label_normalized,
probe-044,probe,Liquidity Risk,Liquidity Risk,Liquidity Risk,Liquidity Monitoring,Path-dependent liquidity breach under role-swapped narratives,role_invariance,,"Framing, authority, and sycophancy",Narrator identity / role authority bias,framing_twin,probe-043,short,,,,,event_sequence,sequential_periods,none,threshold,million,Medium,Moderate,mixed,text_and_numeric,5,3,3,1,2,0,2,1,2,14,14,False,False,72,72,1.0,False,True,,,,5.0,2.0,4.0,diagnostic_short,,0.0,https://doi.org/10.1145/3772318.3791915,refined_prompt_identical_to_original;knowledge_label_normalized,
probe-045,probe,Market Risk,Market Risk,Market Risk,VaR Governance,First-error localization with locally consistent downstream arithmetic,hierarchical_verification,,Verification versus causal consistency,Local arithmetic verification vs global causal consistency,short_long_escalation,probe-046,short,,,,,reasoning_trace,sequential_dependencies,none,dependency_audit,percent_decimal,High,High,mixed,text_and_numeric,6,4,4,1,1,0,3,1,3,17,17,False,False,87,87,1.0,False,True,,,,6.0,3.0,5.0,diagnostic_short,,0.0,https://github.com/TongjiFinLab/FinReasoning,refined_prompt_identical_to_original,
probe-046,probe,Enterprise Risk,Enterprise Risk Management,"ERM, governance, operational, and model risk",Risk Aggregation,Independent-branch audit with downstream propagation,branch_local_error_correction,,Verification versus causal consistency,Local verification vs global causal consistency across branches,short_long_escalation,probe-045,long,,,,,reasoning_trace,sequential_dependencies,none,rule_override,million_percent,High,High,mixed,text_and_numeric,8,5,4,2,1,0,3,2,3,20,20,False,False,136,136,1.0,False,True,,,,8.0,4.0,7.0,diagnostic_long,,0.0,https://github.com/TongjiFinLab/FinReasoning,refined_prompt_identical_to_original;domain_label_normalized,
probe-047,probe,Liquidity Risk,Liquidity Risk,Liquidity Risk,Secured Funding,Endogenous repo haircut triggered by the requested amount,rollback_recomputation,,Assumption revision and convention override,Late assumption invalidation / rollback,short_long_escalation,probe-048,short,,,,,scalar_parameters,none,none,regime_switch,percent_decimal,Medium,Moderate,mixed,text_and_numeric,5,3,3,1,0,0,3,1,2,13,13,False,False,65,65,1.0,False,True,,,,5.0,2.0,4.0,diagnostic_short,,0.0,https://www.micro1.ai/benchmark/realm-financial,refined_prompt_identical_to_original;knowledge_label_normalized,
probe-048,probe,Liquidity Risk,Liquidity Risk,Liquidity Risk,Secured Funding & Leverage,"Haircut regime switch, funding gap, fire-sale loss and leverage feedback",dynamic_rollback_feedback,,Assumption revision and convention override,Late assumption invalidation with remediation feedback,short_long_escalation,probe-047,long,,,,,mixed,sequential_periods,none,multi_regime_feedback,million_percent,High,High,mixed,text_and_numeric,10,5,4,2,3,0,4,2,3,23,23,False,False,141,141,1.0,False,True,,,,10.0,4.0,9.0,diagnostic_long,,0.0,https://www.micro1.ai/benchmark/realm-financial,refined_prompt_identical_to_original,
probe-049,probe,Credit Risk,Credit Risk,Credit Risk,Expected Credit Loss,Exact ECL with verbalized confidence,confidence_calibration_exact,,Missing information and calibration,Confidence calibration / epistemic discrimination,short_long_escalation,probe-050,short,,,,,scalar_parameters,none,probability_confidence,none,million_percent,Low,Low,numeric_with_confidence,numeric_plus_confidence,3,2,1,0,0,1,0,1,1,6,6,False,False,46,46,1.0,False,True,,,,3.0,1.0,2.0,diagnostic_short,,0.0,https://confidencebench.com/,refined_prompt_identical_to_original,
probe-050,probe,Credit Risk,Credit Risk,Credit Risk,Uncertainty & Provisioning,Partial identifiability with provision and policy thresholds,calibrated_abstention,,Missing information and calibration,Confidence calibration / false precision under partial identifiability,short_long_escalation,probe-049,long,,,,,rule_text_plus_parameters,none,interval_uncertainty,threshold_indeterminacy,million_percent,High,High,range_and_text,range_plus_confidence,6,4,3,1,0,3,3,1,3,18,18,False,False,123,123,1.0,False,True,,,,6.0,3.0,5.0,diagnostic_long,,0.0,https://arxiv.org/abs/2607.20526,refined_prompt_identical_to_original,
probe-051,probe,Credit Risk,Credit Risk,Credit Risk,Scenario Analysis,Branch-specific PD propagation,scenario_branching,,Scenario propagation,Cross-scenario leakage / scenario propagation,short_long_escalation,probe-052,short,,,,,scenario_set,scenario_branches,scenario_weights,branch_isolation,million_percent,Medium,Moderate,multi_numeric,multi_numeric,5,3,3,1,2,2,2,1,2,16,16,False,False,46,46,1.0,False,True,,,,5.0,4.0,4.0,diagnostic_short,,0.0,https://www.micro1.ai/benchmark/realm-financial,refined_prompt_identical_to_original;knowledge_label_normalized,
probe-052,probe,Enterprise Risk,Enterprise Risk Management,"ERM, governance, operational, and model risk",Scenario Analysis,Scenario-specific credit loss and collateral-liquidity interaction,parallel_scenario_state_tracking,,Scenario propagation,Cross-scenario leakage / long-horizon scenario propagation,short_long_escalation,probe-051,long,,,,,scenario_set,scenario_branches,scenario_weights,multi_branch_thresholds,million_percent,High,High,multi_numeric,multi_numeric,10,5,5,2,3,3,4,2,3,27,27,False,False,148,148,1.0,False,True,,,,10.0,4.0,12.0,diagnostic_long,,0.0,https://www.micro1.ai/benchmark/realm-financial,refined_prompt_identical_to_original;domain_label_normalized,
probe-053,probe,Banking & ALM,Banking & ALM,Banking & ALM,Supervisory Assessment,Rule-anchored capital/liquidity classification,deterministic_rule_application,,"Framing, authority, and sycophancy",Regulatory anchoring vs interpretive latitude,short_long_escalation,probe-054,short,,,,,rule_text_plus_parameters,none,none,hierarchical_rule,percent,Medium,Moderate,categorical,categorical,3,2,2,1,0,0,2,0,2,9,9,False,False,47,47,1.0,False,True,,,,3.0,2.0,2.0,diagnostic_short,,0.0,https://doi.org/10.1016/j.frl.2026.110440,refined_prompt_identical_to_original;knowledge_label_normalized,
probe-054,probe,Banking & ALM,Banking & ALM,Banking & ALM,Supervisory Assessment,Multi-factor capital resilience scoring,rubric_bound_judgment,,"Framing, authority, and sycophancy",Regulatory anchoring vs interpretive latitude,short_long_escalation,probe-053,long,,,,,mixed,year_over_year,none,multi_rule,percent_pp,High,High,mixed,text_and_numeric,8,4,4,2,2,0,4,2,3,21,21,False,False,161,161,1.0,False,True,,,,8.0,5.0,7.0,diagnostic_long,,0.0,https://doi.org/10.1016/j.frl.2026.110440,refined_prompt_identical_to_original,
probe-055,probe,Corporate Finance,Corporate Finance,Corporate Finance,Capital Allocation,Constrained project selection,feasibility_first_decision,,Analysis-to-decision consistency,Correct analysis but inconsistent recommendation,short_long_escalation,probe-056,short,,,,,table,none,none,hard_constraint,million,Medium,Moderate,categorical,categorical,3,2,2,1,0,0,2,1,2,10,10,False,False,56,56,1.0,False,True,,,,3.0,3.0,3.0,diagnostic_short,,0.0,https://www.micro1.ai/benchmark/realm-financial,refined_prompt_identical_to_original;knowledge_label_normalized,
probe-056,probe,Banking & ALM,Banking & ALM,Banking & ALM,Strategic Balance Sheet,Growth decision under capital and liquidity constraints,multi_constraint_decision,,Analysis-to-decision consistency,Analysis-to-decision consistency with competing objectives,short_long_escalation,probe-055,long,,,,,scenario_set,scenario_branches,none,multi_constraint,million_billion_percent,High,High,mixed,text_and_numeric,8,4,4,2,2,0,4,2,3,21,21,False,False,118,118,1.0,False,True,,,,8.0,4.0,8.0,diagnostic_long,,0.0,https://www.micro1.ai/benchmark/realm-financial,refined_prompt_identical_to_original,
probe-057,probe,Liquidity Risk,Liquidity Risk,Liquidity Risk,LCR,Simple exact ratio with explicit anti-assumption constraint,minimal_sufficient_reasoning,,Reasoning efficiency (overthinking),Overthinking / unnecessary assumption generation,short_long_escalation,probe-058,short,,,,,scalar_parameters,none,none,instruction_fidelity,percent,Low,Low,numeric,numeric,2,1,1,0,0,0,1,1,1,5,5,False,False,35,35,1.0,False,True,,,,2.0,1.0,1.0,diagnostic_short,,0.0,https://aclanthology.org/2026.findings-acl.1285/,refined_prompt_identical_to_original,
probe-058,probe,Corporate Finance,Corporate Finance,Corporate Finance,Covenants,Exact covenant definition amid irrelevant financial metrics,selective_context_reasoning,,Reasoning efficiency (overthinking),Overthinking / distractor-driven assumption expansion,short_long_escalation,probe-057,long,,,,,mixed,none,none,definition_override,million_ratio,Medium,Moderate,mixed,text_and_numeric,5,3,3,2,0,0,2,1,3,14,14,False,False,104,104,1.0,False,True,,,,5.0,2.0,4.0,diagnostic_long,,0.0,https://aclanthology.org/2026.findings-acl.1285/,refined_prompt_identical_to_original;knowledge_label_normalized,
probe-059,probe,Liquidity Risk,Liquidity Risk,Liquidity Risk,LCR,Constructing an exact missing aggregate from complete eligible components,valid_proxy_inference,,Missing information and calibration,Valid proxy vs invalid proxy / calibrated missing-data handling,short_long_escalation,probe-060,short,,,,,rule_text_plus_parameters,none,none,eligibility_rule,million_percent,Medium,Moderate,mixed,text_and_numeric,3,2,2,1,0,0,2,1,2,10,10,False,False,60,60,1.0,False,True,,,,3.0,2.0,2.0,diagnostic_short,,0.0,https://juristech.net/juristechs-2026-llm-benchmark-for-ai-hallucination-in-finance/,refined_prompt_identical_to_original;knowledge_label_normalized,
probe-060,probe,Liquidity Risk,Liquidity Risk,Liquidity Risk,LCR,Unknown asset composition and dividend eligibility,invalid_proxy_interval_reasoning,,Missing information and calibration,Valid proxy vs invalid proxy / calibrated missing-data handling,short_long_escalation,probe-059,long,,,,,mixed,state_update,interval_uncertainty,threshold_indeterminacy,million_percent,High,High,range_and_text,range_and_decision,6,4,3,2,2,3,3,1,3,21,21,False,False,115,115,1.0,False,True,,,,6.0,3.0,6.0,diagnostic_long,,0.0,https://arxiv.org/abs/2607.20526,refined_prompt_identical_to_original,
probe-061,probe,Banking & ALM,Banking & ALM,Banking & ALM,Supervisory Scoring,Capital-strength score under optimistic/pessimistic framing,framing_invariance,,"Framing, authority, and sycophancy",Framing sensitivity / scoring bias,framing_twin,probe-062,short,,,,,rule_text_plus_parameters,none,none,rubric,percent_pp,Medium,Moderate,numeric,numeric,4,2,3,1,0,0,2,1,2,11,11,False,False,100,100,1.0,False,True,,,,4.0,2.0,3.0,diagnostic_short,,0.0,https://doi.org/10.1016/j.frl.2026.110440,refined_prompt_identical_to_original;knowledge_label_normalized,
probe-062,probe,Banking & ALM,Banking & ALM,Banking & ALM,Supervisory Scoring,Capital-strength score under optimistic/pessimistic framing,framing_invariance,,"Framing, authority, and sycophancy",Framing sensitivity / scoring bias,framing_twin,probe-061,short,,,,,rule_text_plus_parameters,none,none,rubric,percent_pp,Medium,Moderate,numeric,numeric,4,2,3,1,0,0,2,1,2,11,11,False,False,101,101,1.0,False,True,,,,4.0,2.0,3.0,diagnostic_short,,0.0,https://doi.org/10.1016/j.frl.2026.110440,refined_prompt_identical_to_original;knowledge_label_normalized,
probe-063,probe,Banking & ALM,Banking & ALM,Banking & ALM,Net Interest Margin,Causal audit of funding-cost narrative,numeric_causal_consistency,,Verification versus causal consistency,Narrative plausibility versus numerical discipline,short_long_escalation,probe-064,short,,,,,table,two_periods,none,causal_audit,percent_bp,Medium,Moderate,mixed,text_and_numeric,5,3,3,1,2,0,2,2,2,15,15,False,False,70,70,1.0,False,True,,,,5.0,3.0,4.0,diagnostic_short,,0.0,https://github.com/TongjiFinLab/FinReasoning,refined_prompt_identical_to_original;knowledge_label_normalized,
probe-064,probe,Enterprise Risk,Enterprise Risk Management,"ERM, governance, operational, and model risk",Integrated Risk Assessment,Profitability-risk divergence with capital and liquidity remediation,multi_metric_causal_audit,,Verification versus causal consistency,Narrative plausibility versus multi-metric causal consistency,short_long_escalation,probe-063,long,,,,,mixed,year_over_year,none,multi_constraint,million_billion_percent_pp,High,High,mixed,text_and_numeric,9,5,4,2,3,0,3,2,3,22,22,False,False,130,130,1.0,False,True,,,,9.0,4.0,8.0,diagnostic_long,,0.0,https://github.com/TongjiFinLab/FinReasoning,refined_prompt_identical_to_original;domain_label_normalized,

